Toward Alignment Scaling Laws: A Framework and First Preregistered Measurements

Whether alignment gets easier or harder as models grow is often argued from isolated findings, as if alignment were one property. We treat it as a family of measurable scaling relations: for each risk category r, the alignment burden needed to hold a fixed safety target is modeled as B_r(N)=a_rN^alpha_r, with N a capability proxy; against a budget proportional to N, scaling helps if alpha_r<1, keeps pace if alpha_r~1, and accumulates alignment debt if alpha_r>1. We give three operationalizations of burden and distinguish observed, audited and true alignment. A toy model, in which corrections consume capability headroom, makes the consequences explicit. We prove that the largest exponent among corrected risks, not an average, sets the long-run regime; that above 1 any policy holding headroom above a floor must grow super-exponentially; that, for burdens that are positive mixtures of power laws, fits on small models underestimate large-scale exponents; and that an audit that uncovers hidden failures without false positives never underestimates true alignment. We propose a pre-registrable protocol and apply reduced versions of it twice. A preregistered reanalysis of public adversarial-training data for Pythia classifiers finds that the compute needed to bring attack success under 10% grows as N^0.60. A preregistered pilot on Qwen2.5 0.5B-72B finds exponents of -0.05 for truthfulness and 0.48 for stated dispositions (both scaling helps under its reduced rule, though local slopes approach 1 at the top; replicated on Qwen3 0.6B-14B), while sycophancy (0.89, or 0.83 with two seeds added at 72B) and a planted backdoor are undetermined: the backdoor is removed quickly when its trigger is known but survives blind safety training at four of five sizes. We release four browser games that play these laws (www.aisafety.fun). We make no claim about which regime holds for current frontier models.

==> figures/data/alignment_gap.dat <==
t log10N Aobs AtrueSwarm Aaud10Swarm Aaud08Swarm Aaud05Swarm hiddenShareSwarm AtrueHelps Aaud10Helps Aaud08Helps Aaud05Helps AtrueBalance Aaud10Balance Aaud08Balance Aaud05Balance AtrueDebt Aaud10Debt Aaud08Debt Aaud05Debt
0 2.584331224 1 0.9 0.9 0.9183673469 0.9473684211 0.1 0.9 0.9 0.9183673469 0.9473684211 0.9 0.9 0.9183673469 0.9473684211 0.9 0.9 0.9183673469 0.9473684211
1 2.88536122 1 0.870155956 0.870155956 0.8933553297 0.9305704727 0.129844044 0.8819041486 0.8819041486 0.9032378778 0.9372466172 0.8804599983 0.8804599983 0.9020256273 0.9364304469 0.87826171 0.87826171 0.9001789594 0.9351856616
2 3.186391216 1 0.8365875086 0.8365875086 0.8648530675 0.9110238469 0.1634124914 0.8596660804 0.8596660804 0.8844908953 0.9245381087 0.8558215526 0.8558215526 0.8812324993 0.9223101773 0.850408023 0.850408023 0.8766355521 0.919157302
3 3.487421211 1 0.8001909727 0.8001909727 0.8334991017 0.8890067608 0.1998090273 0.8331836765 0.8331836765 0.8619408368 0.9090018498 0.8262973947 0.8262973947 0.8560365505 0.9048881054 0.8174866715 0.8174866715 0.848457637 0.8995792754
4 3.788451207 1 0.7618867862 0.7618867862 0.7999841454 0.8648532836 0.2381132138 0.8026912717 0.8026912717 0.8356681975 0.8905476875 0.7926087512 0.7926087512 0.8269074238 0.8843075776 0.7809563696 0.7809563696 0.8167365577 0.8770078627
5 4.089481203 1 0.7224859128 0.7224859128 0.7649423695 0.8388874561 0.2775140872 0.7687425419 0.7687425419 0.8060222744 0.8692531826 0.7557983727 0.7557983727 0.7946072493 0.8609170443 0.7422190985 0.7422190985 0.7825651694 0.8520387581
6 4.390511198 1 0.6826338717 0.6826338717 0.7288994724 0.8113872937 0.3173661283 0.7321146889 0.7321146889 0.7735597477 0.8453420476 0.7169793826 0.7169793826 0.7599984275 0.8351636483 0.7023817194 0.7023817194 0.7468361368 0.8251753545
7 4.691541194 1 0.6428166734 0.6428166734 0.692270144 0.7825787062 0.3571833266 0.6936726724 0.6936726724 0.738944448 0.8191342798 0.6771387696 0.6771387696 0.7238814187 0.8074928347 0.6622278498 0.6622278498 0.7102053687 0.7967955174
8 4.99257119 1 0.603397066 0.603397066 0.655382381 0.7526483349 0.396602934 0.6542449091 0.6542449091 0.7028475316 0.7909891764 0.6370493731 0.6370493731 0.6869124327 0.7782897493 0.6222888217 0.6222888217 0.6731392668 0.7671739007
9 5.293601185 1 0.5646550444 0.5646550444 0.6185079036 0.7217629808 0.4353449556 0.6145446064 0.6145446064 0.665877848 0.7612606105 0.5972726159 0.5972726159 0.6495945159 0.7478655928 0.5829304742 0.5829304742 0.6359800541 0.7365206289
10 5.594631181 1 0.5268191302 0.5268191302 0.5818866571 0.6900871488 0.4731808698 0.575142048 0.575142048 0.6285510285 0.7302732458 0.558205504 0.558205504 0.6123084002 0.716472253 0.5444206852 0.5444206852 0.5989989956 0.7050160496
11 5.895661177 1 0.4900851113 0.4900851113 0.5457414494 0.6577947898 0.5099148887 0.5364730343 0.5364730343 0.5912886842 0.6983175393 0.5201337803 0.5201337803 0.5753521971 0.6843263232 0.5069715441 0.5069715441 0.5624303805 0.6728349266
12 6.196691172 1 0.4546243198 0.4546243198 0.5102835695 0.6250745482 0.5453756802 0.4988637624 0.4988637624 0.5544330622 0.6656559121 0.483272762 0.483272762 0.5389731873 0.6516303331 0.4707611886 0.4707611886 0.5264888558 0.6401599284
13 6.497721168 1 0.4205852076 0.4205852076 0.4757121375 0.5921295046 0.5794147924 0.4625574823 0.4625574823 0.518265013 0.6325323796 0.447792252 0.447792252 0.5033871038 0.6185863357 0.4359424618 0.4359424618 0.4913752439 0.6071865321
14 6.798751164 1 0.3880917125 0.3880917125 0.44221012 0.5591730129 0.6119082875 0.4277357628 0.4277357628 0.4830186192 0.5991805682 0.413828856 0.413828856 0.4687867037 0.5854016266 0.4026444351 0.4026444351 0.4572756681 0.5741218872
15 7.099781159 1 0.3572409139 0.3572409139 0.4099393641 0.526422259 0.6427590861 0.3945328346 0.3945328346 0.4488905299 0.5658279602 0.3814906165 0.3814906165 0.4353434138 0.5522883933 0.3709710011 0.3709710011 0.4243576553 0.5411799386
16 7.400811155 1 0.3281014413 0.3281014413 0.3790362192 0.4940909348 0.6718985587 0.3630443192 0.3630443192 0.4160447301 0.5326962801 0.3508580458 0.3508580458 0.4032055771 0.5194595345 0.3409990852 0.3409990852 0.3927656727 0.5085746724
17 7.701841151 1 0.3007132673 0.3007132673 0.3496085982 0.462382102 0.6992867327 0.3333324378 0.3333324378 0.3846144308 0.4999989926 0.3219842127 0.3219842127 0.3724958224 0.4871226292 0.3127777686 0.3127777686 0.3626175349 0.4765128967
18 8.002871146 1 0.2750889582 0.2750889582 0.3217347767 0.4314819863 0.7249110418 0.3054295112 0.3054295112 0.3547027194 0.4679371939 0.294895274 0.294895274 0.3433090392 0.4554735505 0.2863287799 0.2863287799 0.3340023533 0.4451875514
19 8.303901142 1 0.2512161392 0.2512161392 0.2954638519 0.4015551451 0.7487838608 0.2793409449 0.2793409449 0.3263831377 0.436695075 0.2695919681 0.2695919681 0.3157116302 0.4246907272 0.2616483076 0.2616483076 0.3069801738 0.4147721771
20 8.604931138 1 0.2290607943 0.2290607943 0.2708175709 0.3727411945 0.7709392057 0.2550483022 0.2550483022 0.2997008307 0.4064358347 0.2460520703 0.2460520703 0.2897421726 0.3949306392 0.2387098358 0.2387098358 0.2815831291 0.3854168731
21 8.905961133 1 0.2085710069 0.2085710069 0.2477931423 0.3451530869 0.7914289931 0.232512645 0.232512645 0.2746744836 0.3772985956 0.2242335595 0.2242335595 0.2654133068 0.3663248043 0.2174676154 0.2174676154 0.2578177656 0.3572458317
22 9.206991129 1 0.1896807974 0.1896807974 0.2263666453 0.3188767909 0.8103192026 0.211678085 0.211678085 0.2512989843 0.3493965726 0.2040781687 0.2040781687 0.2427145268 0.3389782723 0.1978604048 0.1978604048 0.2356681568 0.3303563654
23 9.508021125 1 0.1723137974 0.1723137974 0.2064966896 0.2939721392 0.8276862026 0.1924753767 0.1924753767 0.2295486072 0.3228165218 0.1855150134 0.1855150134 0.2216155154 0.312969488 0.1798151748 0.1798151748 0.215099433 0.3048192271
24 9.80905112 1 0.1563865856 0.1563865856 0.188128056 0.2704745759 0.8436134144 0.1748253755 0.1748253755 0.2093804648 0.2976193385 0.1684640563 0.1684640563 0.2020697001 0.2883512855 0.163250563 0.163250563 0.1960614195 0.2806799639
25 10.11008112 1 0.1418115877 0.1418115877 0.1711951216 0.2483975276 0.8581884123 0.1586422114 0.1586422114 0.1907379901 0.2738415877 0.1528392447 0.1528392447 0.1840177715 0.2651527442 0.1480799407 0.1480799407 0.1784921492 0.2579610278
26 10.41111111 1 0.1284995022 0.1284995022 0.1556249458 0.2277351509 0.8715004978 0.1438360809 0.1438360809 0.17355426 0.2514977159 0.1385512275 0.1385512275 0.1673909781 0.2433816313 0.134214027 0.134214027 0.1623210919 0.2366643752
27 10.71214111 1 0.1163612593 0.1163612593 0.1413399505 0.2084652407 0.8836387407 0.1303156101 0.1303156101 0.157755027 0.2305826956 0.1255096197 0.1255096197 0.1521140796 0.2230271826 0.121563035 0.121563035 0.1474720075 0.2167743251
28 11.0131711 1 0.1053095451 0.1053095451 0.1282601762 0.1905521319 0.8946904549 0.1179897801 0.1179897801 0.1432613804 0.2110748813 0.1136248184 0.1136248184 0.1381079017 0.204063014 0.1100383709 0.1100383709 0.1338653815 0.1982604813
29 11.3142011 1 0.09525994269 0.09525994269 0.1163051235 0.1739494689 0.9047400573 0.1067694382 0.1067694382 0.1299920045 0.1929388987 0.1028094068 0.1028094068 0.125291473 0.1864499997 0.09955392922 0.09955392922 0.121420441 0.1810805756
30 11.61523109 1 0.08613174491 0.08613174491 0.1053952127 0.1586027576 0.9138682551 0.09656843637 0.09656843637 0.1178650349 0.176128426 0.09297919238 0.09297919238 0.1135837589 0.1701389981 0.09002703663 0.09002703663 0.1100567745 0.1651831259
31 11.91626109 1 0.07784849543 0.07784849543 0.09545290306 0.1444516474 0.9221515046 0.08730444515 0.08730444515 0.1067995378 0.1605887763 0.08405393555 0.08405393555 0.1029050263 0.1550733461 0.08137910025 0.08137910025 0.09969559094 0.1505098448
32 12.21729109 1 0.07033831102 0.07033831102 0.08640351936 0.1314319226 0.929661689 0.07889949803 0.07889949803 0.09671664878 0.1462592172 0.07595782153 0.07595782153 0.09317787972 0.1411910765 0.07353601565 0.07353601565 0.09026066711 0.1369977617
33 12.51832108 1 0.06353403164 0.06353403164 0.07817583309 0.1194771954 0.9364659684 0.07128031507 0.07128031507 0.08754041671 0.1330750021 0.06861972702 0.06861972702 0.08432801739 0.1284268394 0.06642838307 0.06642838307 0.08167902741 0.1245810485
34 12.81935108 1 0.05737323887 0.05737323887 0.07070244157 0.1085203157 0.9426267611 0.0643784528 0.0643784528 0.07919839841 0.120969102 0.06197332633 0.06197332633 0.07628475294 0.1167135272 0.05999157552 0.05999157552 0.07388140395 0.1131925515
35 13.12038107 1 0.05179817621 0.05179817621 0.0639199856 0.09849451612 0.9482018238 0.0581303204 0.0581303204 0.07162204736 0.1098736503 0.05595707532 0.05595707532 0.06898134556 0.1059836174 0.05416569506 0.05416569506 0.06680251762 0.1027650498
36 13.42141107 1 0.04675559892 0.04675559892 0.0577692398 0.08933431828 0.9532444011 0.05247709594 0.05247709594 0.06474693712 0.09972111724 0.05051410535 0.05051410535 0.06235517768 0.09617025625 0.04889544753 0.04889544753 0.06038121775 0.09323226189
37 13.72244106 1 0.0421965753 0.0421965753 0.05219510545 0.08097623097 0.9578034247 0.04736457079 0.04736457079 0.05851285443 0.09044524153 0.04559205324 0.04559205324 0.05634781343 0.0872081097 0.04412996006 0.04412996006 0.05456051178 0.08452963089
38 14.02347106 1 0.03807625675 0.03807625675 0.04714653009 0.07335926721 0.9619237432 0.04274294449 0.04274294449 0.05286379207 0.08198174768 0.04114284793 0.04114284793 0.0509049661 0.07903401155 0.03982256051 0.03982256051 0.0492875119 0.07659491536
39 14.32450106 1 0.03435362988 0.03435362988 0.0425763741 0.06642530927 0.9656463701 0.03856658779 0.03856658779 0.04774786666 0.07426887836 0.03712247015 0.03712247015 0.04597639832 0.07158743778 0.03593053387 0.03593053387 0.0445133205 0.06936861633
40 14.62553105 1 0.03099126074 0.03099126074 0.0384412403 0.06011934712 0.9690087393 0.03479378759 0.03479378759 0.04311718197 0.06724777054 0.03349069744 0.03349069744 0.04151577374 0.06481083481 0.03241486706 0.03241486706 0.04019287218 0.06279426633
41 14.92656105 1 0.02795503866 0.02795503866 0.03470127943 0.05438961358 0.9720449613 0.03138648396 0.03138648396 0.0389276544 0.06086270172 0.03021084391 0.03021084391 0.03748047569 0.05864982705 0.02923999049 0.02923999049 0.0362847467 0.0568186055
42 15.22759104 1 0.02521392507 0.02521392507 0.03131998142 0.04918763675 0.9747860749 0.02831000705 0.02831000705 0.0351388138 0.05506123029 0.02724950162 0.02724950162 0.0338314048 0.05305332654 0.02637352274 0.02637352274 0.03275096385 0.0513916662
43 15.52862104 1 0.022739711 0.022739711 0.02826396017 0.04446822735 0.977260289 0.02553281926 0.02553281926 0.03171358973 0.04979425091 0.02457628838 0.02457628838 0.03053276497 0.0479735646 0.02378602269 0.02378602269 0.02955676886 0.04646678536
44 15.82965103 1 0.02050678589 0.02050678589 0.02550273756 0.04018941602 0.9794932141 0.02302626663 0.02302626663 0.02861809133 0.04501598322 0.02216360545 0.02216360545 0.02755184476 0.04336606259 0.02145075211 0.02145075211 0.02667041502 0.0420005606
45 16.13068103 1 0.01849191919 0.01849191919 0.02300853101 0.03631235327 0.9815080808 0.02076434195 0.02076434195 0.02582138641 0.04068390929 0.01998640732 0.01998640732 0.02485879963 0.03918955621 0.01934345064 0.01934345064 0.02406294819 0.03795276387
46 16.43171102 1 0.01667405559 0.01667405559 0.02075604761 0.03280118243 0.9833259444 0.01872346117 0.01872346117 0.02329528437 0.03675867275 0.0180219849 0.0180219849 0.02242643889 0.03540588547 0.01744212429 0.01744212429 0.02170799696 0.03428622399
47 16.73274102 1 0.01503412424 0.01503412424 0.018722287 0.0296228942 0.9849658758 0.01688225392 0.01688225392 0.02101412595 0.03320395033 0.0162497627 0.0162497627 0.02023002012 0.03197986026 0.01572684786 0.01572684786 0.01958157073 0.03096668734
48 17.03377102 1 0.01355486186 0.01355486186 0.01688635428 0.02674716953 0.9864451381 0.01522136855 0.01522136855 0.01895458202 0.02998630451 0.01465111027 0.01465111027 0.01824705294 0.02887910952 0.01417958156 0.01417958156 0.01766186747 0.02796266424
49 17.33480101 1 0.01222064942 0.01222064942 0.01522928384 0.0241462164 0.9877793506 0.01372329138 0.01372329138 0.01709546272 0.02707502431 0.01320916771 0.01320916771 0.01645711345 0.02607392063 0.01278400133 0.01278400133 0.01592909228 0.02524526714
50 17.63583101 1 0.01101736183 0.01101736183 0.01373387453 0.02179460462 0.9889826382 0.01237218005 0.01237218005 0.01541753792 0.02444195977 0.01190868474 0.01190868474 0.01484166974 0.02353707389 0.01152534264 0.01152534264 0.01436528708 0.02278804524
51 17.936861 1 0.009932230071 0.009932230071 0.01238453607 0.01966910209 0.9900677699 0.01115371018 0.01115371018 0.01390336919 0.02206135442 0.01073587284 0.01073587284 0.01338391904 0.02124367628 0.01039025687 0.01039025687 0.0129541718 0.02056681921


==> figures/data/alpha_eff.dat <==
log10N N dAll dVis allHelps visHelps allBalance visBalance allDebt visDebt
2.584331224 384 -0.1 -0.1444444444 0.6 0.5555555556 0.9 0.8555555556 1.4 1.355555556
2.6 398.1071706 -0.09756537822 -0.1424517327 0.6024346218 0.5575482673 0.9024346218 0.8575482673 1.402434622 1.357548267
2.7 501.1872336 -0.08207881629 -0.1297734269 0.6179211837 0.5702265731 0.9179211837 0.8702265731 1.417921184 1.370226573
2.8 630.9573445 -0.06674095833 -0.1172098428 0.6332590417 0.5827901572 0.9332590417 0.8827901572 1.433259042 1.382790157
2.9 794.3282347 -0.05163075092 -0.1048233329 0.6483692491 0.5951766671 0.9483692491 0.8951766671 1.448369249 1.395176667
3 1000 -0.03682058101 -0.09267215642 0.663179419 0.6073278436 0.963179419 0.9073278436 1.463179419 1.407327844
3.1 1258.925412 -0.0223748844 -0.08080940362 0.6776251156 0.6191905964 0.9776251156 0.9191905964 1.477625116 1.419190596
3.2 1584.893192 -0.0083491342 -0.06928214132 0.6916508658 0.6307178587 0.9916508658 0.9307178587 1.491650866 1.430717859
3.3 1995.262315 0.005210771798 -0.05813080243 0.7052107718 0.6418691976 1.005210772 0.9418691976 1.505210772 1.441869198
3.4 2511.886432 0.01826873357 -0.04738882649 0.7182687336 0.6526111735 1.018268734 0.9526111735 1.518268734 1.452611174
3.5 3162.27766 0.03079831364 -0.03708254308 0.7307983136 0.6629174569 1.030798314 0.9629174569 1.530798314 1.462917457
3.6 3981.071706 0.04278229445 -0.02723127755 0.7427822945 0.6727687224 1.042782294 0.9727687224 1.542782294 1.472768722
3.7 5011.872336 0.05421199006 -0.017847649 0.7542119901 0.682152351 1.05421199 0.982152351 1.55421199 1.482152351
3.8 6309.573445 0.06508637838 -0.008938024375 0.7650863784 0.6910619756 1.065086378 0.9910619756 1.565086378 1.491061976
3.9 7943.282347 0.07541111953 -0.0005030897793 0.7754111195 0.6994969102 1.07541112 0.9994969102 1.57541112 1.49949691
4 10000 0.08519751997 0.007461499517 0.78519752 0.7074614995 1.08519752 1.0074615 1.58519752 1.5074615
4.1 12589.25412 0.09446149425 0.01496442642 0.7944614943 0.7149644264 1.094461494 1.014964426 1.594461494 1.514964426
4.2 15848.93192 0.1032225656 0.02201800833 0.8032225656 0.7220180083 1.103222566 1.022018008 1.603222566 1.522018008
4.3 19952.62315 0.1115029362 0.02863750862 0.8115029362 0.7286375086 1.111502936 1.028637509 1.611502936 1.528637509
4.4 25118.86432 0.1193266485 0.03484048408 0.8193266485 0.7348404841 1.119326648 1.034840484 1.619326648 1.534840484
4.5 31622.7766 0.1267188492 0.04064618296 0.8267188492 0.740646183 1.126718849 1.040646183 1.626718849 1.540646183
4.6 39810.71706 0.1337051609 0.04607500356 0.8337051609 0.7460750036 1.133705161 1.046075004 1.633705161 1.546075004
4.7 50118.72336 0.1403111596 0.05114801846 0.8403111596 0.7511480185 1.14031116 1.051148018 1.64031116 1.551148018
4.8 63095.73445 0.1465619542 0.05588656595 0.8465619542 0.755886566 1.146561954 1.055886566 1.646561954 1.555886566
4.9 79432.82347 0.1524818577 0.06031190727 0.8524818577 0.7603119073 1.152481858 1.060311907 1.652481858 1.560311907
5 100000 0.1580941416 0.06444494604 0.8580941416 0.764444946 1.158094142 1.064444946 1.658094142 1.564444946
5.1 125892.5412 0.1634208625 0.06830600509 0.8634208625 0.7683060051 1.163420862 1.068306005 1.663420862 1.568306005
5.2 158489.3192 0.1684827489 0.07191465465 0.8684827489 0.7719146547 1.168482749 1.071914655 1.668482749 1.571914655
5.3 199526.2315 0.1732991404 0.07528958588 0.8732991404 0.7752895859 1.17329914 1.075289586 1.67329914 1.575289586
5.4 251188.6432 0.1778879664 0.07844852331 0.8778879664 0.7784485233 1.177887966 1.078448523 1.677887966 1.578448523
5.5 316227.766 0.1822657588 0.08140817039 0.8822657588 0.7814081704 1.182265759 1.08140817 1.682265759 1.58140817
5.6 398107.1706 0.1864476892 0.08418418223 0.8864476892 0.7841841822 1.186447689 1.084184182 1.686447689 1.584184182
5.7 501187.2336 0.1904476243 0.08679116075 0.8904476243 0.7867911608 1.190447624 1.086791161 1.690447624 1.586791161
5.8 630957.3445 0.1942781953 0.08924266741 0.8942781953 0.7892426674 1.194278195 1.089242667 1.694278195 1.589242667
5.9 794328.2347 0.1979508755 0.0915512497 0.8979508755 0.7915512497 1.197950875 1.09155125 1.697950875 1.59155125
6 1000000 0.2014760624 0.09372847798 0.9014760624 0.793728478 1.201476062 1.093728478 1.701476062 1.593728478
6.1 1258925.412 0.2048631626 0.09578498971 0.9048631626 0.7957849897 1.204863163 1.09578499 1.704863163 1.59578499
6.2 1584893.192 0.208120676 0.09773053877 0.908120676 0.7977305388 1.208120676 1.097730539 1.708120676 1.597730539
6.3 1995262.315 0.2112562779 0.09957404784 0.9112562779 0.7995740478 1.211256278 1.099574048 1.711256278 1.599574048
6.4 2511886.432 0.2142768983 0.1013236623 0.9142768983 0.8013236623 1.214276898 1.101323662 1.714276898 1.601323662
6.5 3162277.66 0.2171887968 0.1029868044 0.9171887968 0.8029868044 1.217188797 1.102986804 1.717188797 1.602986804
6.6 3981071.706 0.2199976326 0.1045702266 0.9199976326 0.8045702266 1.219997633 1.104570227 1.719997633 1.604570227
6.7 5011872.336 0.2227085296 0.1060800637 0.9227085296 0.8060800637 1.22270853 1.106080064 1.72270853 1.606080064
6.8 6309573.445 0.2253261366 0.107521883 0.9253261366 0.807521883 1.225326137 1.107521883 1.725326137 1.607521883
6.9 7943282.347 0.2278546817 0.1089007314 0.9278546817 0.8089007314 1.227854682 1.108900731 1.727854682 1.608900731
7 10000000 0.230298022 0.110221181 0.930298022 0.810221181 1.230298022 1.110221181 1.730298022 1.610221181
7.1 12589254.12 0.232659688 0.1114873713 0.932659688 0.8114873713 1.232659688 1.111487371 1.732659688 1.611487371
7.2 15848931.92 0.234942924 0.1127030482 0.934942924 0.8127030482 1.234942924 1.112703048 1.734942924 1.612703048
7.3 19952623.15 0.2371507233 0.1138716014 0.9371507233 0.8138716014 1.237150723 1.113871601 1.737150723 1.613871601
7.4 25118864.32 0.2392858598 0.1149960976 0.9392858598 0.8149960976 1.23928586 1.114996098 1.73928586 1.614996098
7.5 31622776.6 0.241350916 0.1160793121 0.941350916 0.8160793121 1.241350916 1.116079312 1.741350916 1.616079312
7.6 39810717.06 0.2433483071 0.1171237575 0.9433483071 0.8171237575 1.243348307 1.117123758 1.743348307 1.617123758
7.7 50118723.36 0.2452803024 0.1181317096 0.9452803024 0.8181317096 1.245280302 1.11813171 1.745280302 1.61813171
7.8 63095734.45 0.2471490435 0.1191052315 0.9471490435 0.8191052315 1.247149043 1.119105231 1.747149043 1.619105231
7.9 79432823.47 0.2489565605 0.1200461953 0.9489565605 0.8200461953 1.248956561 1.120046195 1.748956561 1.620046195
8 100000000 0.2507047857 0.1209563018 0.9507047857 0.8209563018 1.250704786 1.120956302 1.750704786 1.620956302
8.1 125892541.2 0.252395565 0.1218370987 0.952395565 0.8218370987 1.252395565 1.121837099 1.752395565 1.621837099
8.2 158489319.2 0.2540306681 0.122689996 0.9540306681 0.822689996 1.254030668 1.122689996 1.754030668 1.622689996
8.3 199526231.5 0.2556117971 0.1235162815 0.9556117971 0.8235162815 1.255611797 1.123516282 1.755611797 1.623516282
8.4 251188643.2 0.2571405933 0.1243171332 0.9571405933 0.8243171332 1.257140593 1.124317133 1.757140593 1.624317133
8.5 316227766 0.2586186431 0.1250936314 0.9586186431 0.8250936314 1.258618643 1.125093631 1.758618643 1.625093631
8.6 398107170.6 0.2600474834 0.1258467693 0.9600474834 0.8258467693 1.260047483 1.125846769 1.760047483 1.625846769
8.7 501187233.6 0.2614286054 0.1265774621 0.9614286054 0.8265774621 1.261428605 1.126577462 1.761428605 1.626577462
8.8 630957344.5 0.262763458 0.1272865562 0.962763458 0.8272865562 1.262763458 1.127286556 1.762763458 1.627286556
8.9 794328234.7 0.2640534507 0.1279748359 0.9640534507 0.8279748359 1.264053451 1.127974836 1.764053451 1.627974836
9 1000000000 0.2652999558 0.1286430308 0.9652999558 0.8286430308 1.265299956 1.128643031 1.765299956 1.628643031
9.1 1258925412 0.2665043101 0.1292918214 0.9665043101 0.8292918214 1.26650431 1.129291821 1.76650431 1.629291821
9.2 1584893192 0.2676678168 0.1299218448 0.9676678168 0.8299218448 1.267667817 1.129921845 1.767667817 1.629921845
9.3 1995262315 0.2687917463 0.1305336988 0.9687917463 0.8305336988 1.268791746 1.130533699 1.768791746 1.630533699
9.4 2511886432 0.2698773373 0.1311279469 0.9698773373 0.8311279469 1.269877337 1.131127947 1.769877337 1.631127947
9.5 3162277660 0.2709257977 0.1317051214 0.9709257977 0.8317051214 1.270925798 1.131705121 1.770925798 1.631705121
9.6 3981071706 0.2719383052 0.132265727 0.9719383052 0.832265727 1.271938305 1.132265727 1.771938305 1.632265727
9.7 5011872336 0.2729160077 0.1328102434 0.9729160077 0.8328102434 1.272916008 1.132810243 1.772916008 1.632810243
9.8 6309573445 0.273860024 0.1333391282 0.973860024 0.8333391282 1.273860024 1.133339128 1.773860024 1.633339128
9.9 7943282347 0.2747714439 0.1338528188 0.9747714439 0.8338528188 1.274771444 1.133852819 1.774771444 1.633852819
10 10000000000 0.275651329 0.1343517348 0.975651329 0.8343517348 1.275651329 1.134351735 1.775651329 1.634351735
10.1 1.258925412e+10 0.2765007125 0.134836279 0.9765007125 0.834836279 1.276500712 1.134836279 1.776500712 1.634836279
10.2 1.584893192e+10 0.2773205999 0.1353068397 0.9773205999 0.8353068397 1.2773206 1.13530684 1.7773206 1.63530684
10.3 1.995262315e+10 0.2781119692 0.1357637917 0.9781119692 0.8357637917 1.278111969 1.135763792 1.778111969 1.635763792
10.4 2.511886432e+10 0.2788757713 0.1362074972 0.9788757713 0.8362074972 1.278875771 1.136207497 1.778875771 1.636207497
10.5 3.16227766e+10 0.2796129302 0.1366383071 0.9796129302 0.8366383071 1.27961293 1.136638307 1.77961293 1.636638307
10.6 3.981071706e+10 0.2803243435 0.137056562 0.9803243435 0.837056562 1.280324344 1.137056562 1.780324344 1.637056562
10.7 5.011872336e+10 0.2810108827 0.1374625926 0.9810108827 0.8374625926 1.281010883 1.137462593 1.781010883 1.637462593
10.8 6.309573445e+10 0.2816733935 0.1378567205 0.9816733935 0.8378567205 1.281673393 1.13785672 1.781673393 1.63785672
10.9 7.943282347e+10 0.2823126964 0.1382392589 0.9823126964 0.8382392589 1.282312696 1.138239259 1.782312696 1.638239259
11 100000000000 0.282929587 0.1386105129 0.982929587 0.8386105129 1.282929587 1.138610513 1.782929587 1.638610513
11.1 1.258925412e+11 0.2835248366 0.1389707802 0.9835248366 0.8389707802 1.283524837 1.13897078 1.783524837 1.63897078
11.2 1.584893192e+11 0.2840991922 0.1393203512 0.9840991922 0.8393203512 1.284099192 1.139320351 1.784099192 1.639320351
11.3 1.995262315e+11 0.2846533776 0.1396595093 0.9846533776 0.8396595093 1.284653378 1.139659509 1.784653378 1.639659509
11.4 2.511886432e+11 0.2851880935 0.1399885316 0.9851880935 0.8399885316 1.285188093 1.139988532 1.785188093 1.639988532
11.5 3.16227766e+11 0.285704018 0.1403076887 0.985704018 0.8403076887 1.285704018 1.140307689 1.785704018 1.640307689
11.6 3.981071706e+11 0.2862018075 0.140617245 0.9862018075 0.840617245 1.286201807 1.140617245 1.786201807 1.640617245
11.7 5.011872336e+11 0.2866820965 0.1409174591 0.9866820965 0.8409174591 1.286682097 1.140917459 1.786682097 1.640917459
11.8 6.309573445e+11 0.2871454989 0.1412085837 0.9871454989 0.8412085837 1.287145499 1.141208584 1.787145499 1.641208584
11.9 7.943282347e+11 0.287592608 0.141490866 0.987592608 0.841490866 1.287592608 1.141490866 1.787592608 1.641490866
12 1000000000000 0.2880239973 0.1417645475 0.9880239973 0.8417645475 1.288023997 1.141764548 1.788023997 1.641764548
12.1 1.258925412e+12 0.2884402209 0.1420298646 0.9884402209 0.8420298646 1.288440221 1.142029865 1.788440221 1.642029865
12.2 1.584893192e+12 0.288841814 0.1422870481 0.988841814 0.8422870481 1.288841814 1.142287048 1.788841814 1.642287048
12.3 1.995262315e+12 0.2892292936 0.1425363238 0.9892292936 0.8425363238 1.289229294 1.142536324 1.789229294 1.642536324
12.4 2.511886432e+12 0.2896031591 0.1427779123 0.9896031591 0.8427779123 1.289603159 1.142777912 1.789603159 1.642777912
12.5 3.16227766e+12 0.2899638923 0.1430120294 0.9899638923 0.8430120294 1.289963892 1.143012029 1.789963892 1.643012029
12.6 3.981071706e+12 0.2903119585 0.1432388856 0.9903119585 0.8432388856 1.290311958 1.143238886 1.790311958 1.643238886
12.7 5.011872336e+12 0.2906478068 0.1434586868 0.9906478068 0.8434586868 1.290647807 1.143458687 1.790647807 1.643458687
12.8 6.309573445e+12 0.2909718706 0.1436716341 0.9909718706 0.8436716341 1.290971871 1.143671634 1.790971871 1.643671634
12.9 7.943282347e+12 0.2912845679 0.1438779237 0.9912845679 0.8438779237 1.291284568 1.143877924 1.791284568 1.643877924
13 10000000000000 0.2915863022 0.1440777472 0.9915863022 0.8440777472 1.291586302 1.144077747 1.791586302 1.644077747
13.1 1.258925412e+13 0.2918774626 0.1442712918 0.9918774626 0.8442712918 1.291877463 1.144271292 1.791877463 1.644271292
13.2 1.584893192e+13 0.2921584246 0.1444587399 0.9921584246 0.8444587399 1.292158425 1.14445874 1.792158425 1.64445874
13.3 1.995262315e+13 0.2924295501 0.1446402696 0.9924295501 0.8446402696 1.29242955 1.14464027 1.79242955 1.64464027
13.4 2.511886432e+13 0.2926911883 0.1448160546 0.9926911883 0.8448160546 1.292691188 1.144816055 1.792691188 1.644816055
13.5 3.16227766e+13 0.2929436761 0.1449862642 0.9929436761 0.8449862642 1.292943676 1.144986264 1.792943676 1.644986264
13.6 3.981071706e+13 0.293187338 0.1451510635 0.993187338 0.8451510635 1.293187338 1.145151064 1.793187338 1.645151064
13.7 5.011872336e+13 0.2934224873 0.1453106134 0.9934224873 0.8453106134 1.293422487 1.145310613 1.793422487 1.645310613
13.8 6.309573445e+13 0.2936494257 0.1454650706 0.9936494257 0.8454650706 1.293649426 1.145465071 1.793649426 1.645465071
13.9 7.943282347e+13 0.2938684444 0.1456145879 0.9938684444 0.8456145879 1.293868444 1.145614588 1.793868444 1.645614588
14 100000000000000 0.2940798241 0.145759314 0.9940798241 0.845759314 1.294079824 1.145759314 1.794079824 1.645759314
14.1 1.258925412e+14 0.2942838352 0.1458993937 0.9942838352 0.8458993937 1.294283835 1.145899394 1.794283835 1.645899394
14.2 1.584893192e+14 0.2944807386 0.1460349681 0.9944807386 0.8460349681 1.294480739 1.146034968 1.794480739 1.646034968
14.3 1.995262315e+14 0.2946707859 0.1461661742 0.9946707859 0.8461661742 1.294670786 1.146166174 1.794670786 1.646166174
14.4 2.511886432e+14 0.2948542195 0.1462931456 0.9948542195 0.8462931456 1.29485422 1.146293146 1.79485422 1.646293146
14.5 3.16227766e+14 0.2950312731 0.1464160121 0.9950312731 0.8464160121 1.295031273 1.146416012 1.795031273 1.646416012
14.6 3.981071706e+14 0.2952021721 0.1465349002 0.9952021721 0.8465349002 1.295202172 1.1465349 1.795202172 1.6465349
14.7 5.011872336e+14 0.2953671336 0.1466499325 0.9953671336 0.8466499325 1.295367134 1.146649932 1.795367134 1.646649932
14.8 6.309573445e+14 0.2955263673 0.1467612285 0.9955263673 0.8467612285 1.295526367 1.146761228 1.795526367 1.646761228
14.9 7.943282347e+14 0.2956800748 0.1468689043 0.9956800748 0.8468689043 1.295680075 1.146868904 1.795680075 1.646868904
15 1e+15 0.295828451 0.1469730726 0.995828451 0.8469730726 1.295828451 1.146973073 1.795828451 1.646973073
15.1 1.258925412e+15 0.2959716834 0.1470738431 0.9959716834 0.8470738431 1.295971683 1.147073843 1.795971683 1.647073843
15.2 1.584893192e+15 0.2961099531 0.1471713222 0.9961099531 0.8471713222 1.296109953 1.147171322 1.796109953 1.647171322
15.3 1.995262315e+15 0.2962434345 0.1472656133 0.9962434345 0.8472656133 1.296243434 1.147265613 1.796243434 1.647265613
15.4 2.511886432e+15 0.2963722957 0.1473568169 0.9963722957 0.8473568169 1.296372296 1.147356817 1.796372296 1.647356817
15.5 3.16227766e+15 0.296496699 0.1474450304 0.996496699 0.8474450304 1.296496699 1.14744503 1.796496699 1.64744503
15.6 3.981071706e+15 0.2966168006 0.1475303485 0.9966168006 0.8475303485 1.296616801 1.147530348 1.796616801 1.647530348
15.7 5.011872336e+15 0.2967327515 0.1476128631 0.9967327515 0.8476128631 1.296732752 1.147612863 1.796732752 1.647612863
15.8 6.309573445e+15 0.296844697 0.1476926633 0.996844697 0.8476926633 1.296844697 1.147692663 1.796844697 1.647692663
15.9 7.943282347e+15 0.2969527772 0.1477698357 0.9969527772 0.8477698357 1.296952777 1.147769836 1.796952777 1.647769836
16 1e+16 0.2970571274 0.1478444642 0.9970571274 0.8478444642 1.297057127 1.147844464 1.797057127 1.647844464
16.1 1.258925412e+16 0.297157878 0.1479166302 0.997157878 0.8479166302 1.297157878 1.14791663 1.797157878 1.64791663
16.2 1.584893192e+16 0.2972551546 0.1479864127 0.9972551546 0.8479864127 1.297255155 1.147986413 1.797255155 1.647986413
16.3 1.995262315e+16 0.2973490785 0.1480538883 0.9973490785 0.8480538883 1.297349078 1.148053888 1.797349078 1.648053888
16.4 2.511886432e+16 0.2974397666 0.1481191313 0.9974397666 0.8481191313 1.297439767 1.148119131 1.797439767 1.648119131
16.5 3.16227766e+16 0.2975273318 0.1481822137 0.9975273318 0.8481822137 1.297527332 1.148182214 1.797527332 1.648182214
16.6 3.981071706e+16 0.2976118828 0.1482432052 0.9976118828 0.8482432052 1.297611883 1.148243205 1.797611883 1.648243205
16.7 5.011872336e+16 0.2976935245 0.1483021736 0.9976935245 0.8483021736 1.297693525 1.148302174 1.797693525 1.648302174
16.8 6.309573445e+16 0.2977723582 0.1483591844 0.9977723582 0.8483591844 1.297772358 1.148359184 1.797772358 1.648359184
16.9 7.943282347e+16 0.2978484814 0.1484143011 0.9978484814 0.8484143011 1.297848481 1.148414301 1.797848481 1.648414301
17 1e+17 0.2979219883 0.1484675855 0.9979219883 0.8484675855 1.297921988 1.148467586 1.797921988 1.648467586
17.1 1.258925412e+17 0.2979929698 0.1485190971 0.9979929698 0.8485190971 1.29799297 1.148519097 1.79799297 1.648519097
17.2 1.584893192e+17 0.2980615135 0.1485688937 0.9980615135 0.8485688937 1.298061514 1.148568894 1.798061514 1.648568894
17.3 1.995262315e+17 0.2981277039 0.1486170315 0.9981277039 0.8486170315 1.298127704 1.148617031 1.798127704 1.648617031
17.4 2.511886432e+17 0.2981916226 0.1486635645 0.9981916226 0.8486635645 1.298191623 1.148663564 1.798191623 1.648663564
17.5 3.16227766e+17 0.2982533482 0.1487085453 0.9982533482 0.8487085453 1.298253348 1.148708545 1.798253348 1.648708545
17.6 3.981071706e+17 0.2983129568 0.1487520249 0.9983129568 0.8487520249 1.298312957 1.148752025 1.798312957 1.648752025
17.7 5.011872336e+17 0.2983705215 0.1487940524 0.9983705215 0.8487940524 1.298370522 1.148794052 1.798370522 1.648794052
17.8 6.309573445e+17 0.298426113 0.1488346757 0.998426113 0.8488346757 1.298426113 1.148834676 1.798426113 1.648834676
17.9 7.943282347e+17 0.2984797996 0.1488739408 0.9984797996 0.8488739408 1.2984798 1.148873941 1.7984798 1.648873941
18 1e+18 0.298531647 0.1489118926 0.998531647 0.8489118926 1.298531647 1.148911893 1.798531647 1.648911893


==> figures/data/alpha_hat.dat <==
log10N0 visGameHelps visD1Helps visD2Helps allD1Helps allD2Helps effN0Helps effEnd1Helps effEnd2Helps maxAllHelps maxVisHelps visGameBalance visD1Balance visD2Balance allD1Balance allD2Balance effN0Balance effEnd1Balance effEnd2Balance maxAllBalance maxVisBalance visGameDebt visD1Debt visD2Debt allD1Debt allD2Debt effN0Debt effEnd1Debt effEnd2Debt maxAllDebt maxVisDebt
2.584331224 0.6106896792 0.6163966772 0.6664000045 0.6741929307 0.735188574 0.6 0.7409410455 0.8326362659 1 0.85 0.9106896792 0.9163966772 0.9664000045 0.9741929307 1.035188574 0.9 1.040941046 1.132636266 1.3 1.15 1.410689679 1.416396677 1.466400005 1.474192931 1.535188574 1.4 1.540941046 1.632636266 1.8 1.65
2.6 0.6125290404 0.618213994 0.6678930205 0.6764062133 0.737015371 0.6024346218 0.7427822945 0.8337051609 1 0.85 0.9125290404 0.918213994 0.9678930205 0.9764062133 1.037015371 0.9024346218 1.042782294 1.133705161 1.3 1.15 1.41252904 1.418213994 1.467893021 1.476406213 1.537015371 1.402434622 1.542782294 1.633705161 1.8 1.65
2.7 0.6240903878 0.6296223428 0.6771857473 0.6902964737 0.7483972154 0.6179211837 0.7542119901 0.8403111596 1 0.85 0.9240903878 0.9296223428 0.9771857473 0.9902964737 1.048397215 0.9179211837 1.05421199 1.14031116 1.3 1.15 1.424090388 1.429622343 1.477185747 1.490296474 1.548397215 1.417921184 1.55421199 1.64031116 1.8 1.65
2.8 0.6353150585 0.6406748351 0.6860633185 0.7037489543 0.7592942092 0.6332590417 0.7650863784 0.8465619542 1 0.85 0.9353150585 0.9406748351 0.9860633185 1.003748954 1.059294209 0.9332590417 1.065086378 1.146561954 1.3 1.15 1.435315059 1.440674835 1.486063318 1.503748954 1.559294209 1.433259042 1.565086378 1.646561954 1.8 1.65
2.9 0.6461669545 0.6513384323 0.6945192936 0.7167272902 0.76970267 0.6483692491 0.7754111195 0.8524818577 1 0.85 0.9461669545 0.9513384323 0.9945192936 1.01672729 1.06970267 0.9483692491 1.07541112 1.152481858 1.3 1.15 1.446166955 1.451338432 1.494519294 1.51672729 1.56970267 1.448369249 1.57541112 1.652481858 1.8 1.65
3 0.6566163681 0.6615865734 0.7025516622 0.7292038996 0.7796241996 0.663179419 0.78519752 0.8580941416 1 0.85 0.9566163681 0.9615865734 1.002551662 1.0292039 1.0796242 0.963179419 1.08519752 1.158094142 1.3 1.15 1.456616368 1.461586573 1.502551662 1.5292039 1.5796242 1.463179419 1.58519752 1.658094142 1.8 1.65
3.1 0.6666400517 0.6713991485 0.7101624515 0.741159706 0.7890650652 0.6776251156 0.7944614943 0.8634208625 1 0.85 0.9666400517 0.9713991485 1.010162451 1.041159706 1.089065065 0.9776251156 1.094461494 1.163420862 1.3 1.15 1.466640052 1.471399149 1.510162451 1.541159706 1.589065065 1.477625116 1.594461494 1.663420862 1.8 1.65
3.2 0.6762211037 0.6807622991 0.7173572876 0.752583631 0.7980355401 0.6916508658 0.8032225656 0.8684827489 1 0.85 0.9762211037 0.9807622991 1.017357288 1.052583631 1.09803554 0.9916508658 1.103222566 1.168482749 1.3 1.15 1.476221104 1.480762299 1.517357288 1.552583631 1.59803554 1.491650866 1.603222566 1.668482749 1.8 1.65
3.3 0.6853486936 0.6896680708 0.7241449273 0.7634719082 0.8065492312 0.7052107718 0.8115029362 0.8732991404 1 0.85 0.9853486936 0.9896680708 1.024144927 1.063471908 1.106549231 1.005210772 1.111502936 1.17329914 1.3 1.15 1.485348694 1.489668071 1.524144927 1.563471908 1.606549231 1.505210772 1.611502936 1.67329914 1.8 1.65
3.4 0.6940176561 0.6981139503 0.7305367788 0.7738272702 0.8146224177 0.7182687336 0.8193266485 0.8778879664 1 0.85 0.9940176561 0.9981139503 1.030536779 1.07382727 1.114622418 1.018268734 1.119326648 1.177887966 1.3 1.15 1.494017656 1.49811395 1.530536779 1.57382727 1.614622418 1.518268734 1.619326648 1.677887966 1.8 1.65
3.5 0.7022279849 0.7061023166 0.7365464267 0.7836580611 0.8222734193 0.7307983136 0.8267188492 0.8822657588 1 0.85 1.002227985 1.006102317 1.036546427 1.083658061 1.122273419 1.030798314 1.126718849 1.182265759 1.3 1.15 1.502227985 1.506102317 1.536546427 1.583658061 1.622273419 1.530798314 1.626718849 1.682265759 1.8 1.65
3.6 0.7099842577 0.7136398397 0.7421891738 0.7929773195 0.8295220112 0.7427822945 0.8337051609 0.8864476892 1 0.85 1.009984258 1.01363984 1.042189174 1.09297732 1.129522011 1.042782294 1.133705161 1.186447689 1.3 1.15 1.509984258 1.51363984 1.542189174 1.59297732 1.629522011 1.542782294 1.633705161 1.686447689 1.8 1.65
3.7 0.7172950213 0.7207368535 0.747481611 0.8018018721 0.8363888956 0.7542119901 0.8403111596 0.8904476243 1 0.85 1.017295021 1.020736854 1.047481611 1.101801872 1.136388896 1.05421199 1.14031116 1.190447624 1.3 1.15 1.517295021 1.520736854 1.547481611 1.601801872 1.636388896 1.55421199 1.64031116 1.690447624 1.8 1.65
3.8 0.7241721653 0.7274067285 0.7524412222 0.8101514688 0.8428952361 0.7650863784 0.8465619542 0.8942781953 1 0.85 1.024172165 1.027406728 1.052441222 1.110151469 1.142895236 1.065086378 1.146561954 1.194278195 1.3 1.15 1.524172165 1.527406728 1.552441222 1.610151469 1.642895236 1.565086378 1.646561954 1.694278195 1.8 1.65
3.9 0.7306303049 0.7336652643 0.7570860293 0.8180479839 0.8490622589 0.7754111195 0.8524818577 0.8979508755 1 0.85 1.030630305 1.033665264 1.057086029 1.118047984 1.149062259 1.07541112 1.152481858 1.197950875 1.3 1.15 1.530630305 1.533665264 1.557086029 1.618047984 1.649062259 1.57541112 1.652481858 1.697950875 1.8 1.65
4 0.7366861921 0.7395301189 0.7614342811 0.8255146982 0.8549109206 0.78519752 0.8580941416 0.9014760624 1 0.85 1.036686192 1.039530119 1.061434281 1.125514698 1.154910921 1.08519752 1.158094142 1.201476062 1.3 1.15 1.536686192 1.539530119 1.561434281 1.625514698 1.654910921 1.58519752 1.658094142 1.701476062 1.8 1.65
4.1 0.7423581685 0.7450202844 0.7655041854 0.8325756715 0.8604616384 0.7944614943 0.8634208625 0.9048631626 1 0.85 1.042358169 1.045020284 1.065504185 1.132575671 1.160461638 1.094461494 1.163420862 1.204863163 1.3 1.15 1.542358169 1.545020284 1.565504185 1.632575671 1.660461638 1.594461494 1.663420862 1.704863163 1.8 1.65
4.2 0.7476656702 0.7501556181 0.7693136848 0.8392552084 0.8657340812 0.8032225656 0.8684827489 0.908120676 1 0.85 1.04766567 1.050155618 1.069313685 1.139255208 1.165734081 1.103222566 1.168482749 1.208120676 1.3 1.15 1.54766567 1.550155618 1.569313685 1.639255208 1.665734081 1.603222566 1.668482749 1.708120676 1.8 1.65
4.3 0.7526287877 0.7549564322 0.7728802737 0.8455774162 0.8707470122 0.8115029362 0.8732991404 0.9112562779 1 0.85 1.052628788 1.054956432 1.072880274 1.145577416 1.170747012 1.111502936 1.17329914 1.211256278 1.3 1.15 1.552628788 1.554956432 1.572880274 1.645577416 1.670747012 1.611502936 1.67329914 1.711256278 1.8 1.65
4.4 0.7572678863 0.7594431422 0.7762208528 0.851565849 0.8755181807 0.8193266485 0.8778879664 0.9142768983 1 0.85 1.057267886 1.059443142 1.076220853 1.151565849 1.175518181 1.119326648 1.177887966 1.214276898 1.3 1.15 1.557267886 1.559443142 1.576220853 1.651565849 1.675518181 1.619326648 1.677887966 1.714276898 1.8 1.65
4.5 0.7616032842 0.7636359733 0.7793516186 0.8572432328 0.8800642536 0.8267188492 0.8822657588 0.9171887968 1 0.85 1.061603284 1.063635973 1.079351619 1.157243233 1.180064254 1.126718849 1.182265759 1.217188797 1.3 1.15 1.561603284 1.563635973 1.579351619 1.657243233 1.680064254 1.626718849 1.682265759 1.717188797 1.8 1.65
4.6 0.7656549864 0.7675547214 0.7822879838 0.8626312611 0.8844007807 0.8337051609 0.8864476892 0.9199976326 1 0.85 1.065654986 1.067554721 1.082287984 1.162631261 1.184400781 1.133705161 1.186447689 1.219997633 1.3 1.15 1.565654986 1.567554721 1.582287984 1.662631261 1.684400781 1.633705161 1.686447689 1.719997633 1.8 1.65
4.7 0.7694424715 0.7712185639 0.7850445235 0.8677504523 0.8885421893 0.8403111596 0.8904476243 0.9227085296 1 0.85 1.069442472 1.071218564 1.085044524 1.167750452 1.188542189 1.14031116 1.190447624 1.22270853 1.3 1.15 1.569442472 1.571218564 1.585044524 1.667750452 1.688542189 1.64031116 1.690447624 1.72270853 1.8 1.65
4.8 0.7729845253 0.7746459153 0.7876349451 0.8726200606 0.8925018001 0.8465619542 0.8942781953 0.9253261366 1 0.85 1.072984525 1.074645915 1.087634945 1.172620061 1.1925018 1.146561954 1.194278195 1.225326137 1.3 1.15 1.572984525 1.574645915 1.587634945 1.672620061 1.6925018 1.646561954 1.694278195 1.725326137 1.8 1.65
4.9 0.7762991168 0.7778543224 0.790072076 0.8772580301 0.8962918611 0.8524818577 0.8979508755 0.9278546817 1 0.85 1.076299117 1.077854322 1.090072076 1.17725803 1.196291861 1.152481858 1.197950875 1.227854682 1.3 1.15 1.576299117 1.577854322 1.590072076 1.67725803 1.696291861 1.652481858 1.697950875 1.727854682 1.8 1.65
5 0.7794033108 0.7808603936 0.7923678679 0.8816809844 0.899923594 0.8580941416 0.9014760624 0.930298022 1 0.85 1.079403311 1.080860394 1.092367868 1.181680984 1.199923594 1.158094142 1.201476062 1.230298022 1.3 1.15 1.579403311 1.580860394 1.592367868 1.681680984 1.699923594 1.658094142 1.701476062 1.730298022 1.8 1.65
5.1 0.7823132118 0.7836797562 0.794533413 0.885904245 0.9034072504 0.8634208625 0.9048631626 0.932659688 1 0.85 1.082313212 1.083679756 1.094533413 1.185904245 1.20340725 1.163420862 1.204863163 1.232659688 1.3 1.15 1.582313212 1.583679756 1.594533413 1.685904245 1.70340725 1.663420862 1.704863163 1.732659688 1.8 1.65
5.2 0.7850439338 0.7863270388 0.7965789694 0.8899418703 0.9067521732 0.8684827489 0.908120676 0.934942924 1 0.85 1.085043934 1.086327039 1.096578969 1.18994187 1.206752173 1.168482749 1.208120676 1.234942924 1.3 1.15 1.585043934 1.586327039 1.596578969 1.68994187 1.706752173 1.668482749 1.708120676 1.734942924 1.8 1.65
5.3 0.7876095922 0.7888158717 0.7985139948 0.893806711 0.9099668615 0.8732991404 0.9112562779 0.9371507233 1 0.85 1.087609592 1.088815872 1.098513995 1.193806711 1.209966861 1.17329914 1.211256278 1.237150723 1.3 1.15 1.587609592 1.588815872 1.598513995 1.693806711 1.709966861 1.67329914 1.711256278 1.737150723 1.8 1.65
5.4 0.7900233124 0.7911589031 0.8003471843 0.8975104765 0.9130590374 0.8778879664 0.9142768983 0.9392858598 1 0.85 1.090023312 1.091158903 1.100347184 1.197510477 1.213059037 1.177887966 1.214276898 1.23928586 1.3 1.15 1.590023312 1.591158903 1.600347184 1.697510477 1.713059037 1.677887966 1.714276898 1.73928586 1.8 1.65
5.5 0.7922972526 0.7933678279 0.8020865124 0.9010638087 0.9160357116 0.8822657588 0.9171887968 0.941350916 1 0.85 1.092297253 1.093367828 1.102086512 1.201063809 1.216035712 1.182265759 1.217188797 1.241350916 1.3 1.15 1.592297253 1.593367828 1.602086512 1.701063809 1.716035712 1.682265759 1.717188797 1.741350916 1.8 1.65
5.6 0.7944426359 0.7954534242 0.8037392764 0.904476359 0.9189032475 0.8864476892 0.9199976326 0.9433483071 1 0.85 1.094442636 1.095453424 1.103739276 1.204476359 1.218903248 1.186447689 1.219997633 1.243348307 1.3 1.15 1.594442636 1.595453424 1.603739276 1.704476359 1.718903248 1.686447689 1.719997633 1.743348307 1.8 1.65
5.7 0.7964697912 0.7974255965 0.8053121414 0.9077568678 0.921667423 0.8904476243 0.9227085296 0.9452803024 1 0.85 1.096469791 1.097425597 1.105312141 1.207756868 1.221667423 1.190447624 1.22270853 1.245280302 1.3 1.15 1.596469791 1.597425597 1.605312141 1.707756868 1.721667423 1.690447624 1.72270853 1.745280302 1.8 1.65
5.8 0.7983881983 0.799293424 0.8068111845 0.9109132423 0.9243334883 0.8942781953 0.9253261366 0.9471490435 1 0.85 1.098388198 1.099293424 1.106811185 1.210913242 1.224333488 1.194278195 1.225326137 1.247149043 1.3 1.15 1.598388198 1.599293424 1.606811185 1.710913242 1.724333488 1.694278195 1.725326137 1.747149043 1.8 1.65
5.9 0.8002065369 0.8010652098 0.808241939 0.913952633 0.9269062214 0.8979508755 0.9278546817 0.9489565605 1 0.85 1.100206537 1.10106521 1.108241939 1.213952633 1.226906221 1.197950875 1.227854682 1.248956561 1.3 1.15 1.600206537 1.60106521 1.608241939 1.713952633 1.726906221 1.697950875 1.727854682 1.748956561 1.8 1.65
6 0.8019327374 0.8027485325 0.8096094365 0.9168815066 0.9293899775 0.9014760624 0.930298022 0.9507047857 1 0.85 1.101932737 1.102748532 1.109609436 1.216881507 1.229389978 1.201476062 1.230298022 1.250704786 1.3 1.15 1.601932737 1.602748532 1.609609436 1.716881507 1.729389978 1.701476062 1.730298022 1.750704786 1.8 1.65
6.1 0.8035740318 0.8043502973 0.8109182481 0.919705715 0.9317887366 0.9048631626 0.932659688 0.952395565 1 0.85 1.103574032 1.104350297 1.110918248 1.219705715 1.231788737 1.204863163 1.232659688 1.252395565 1.3 1.15 1.603574032 1.604350297 1.610918248 1.719705715 1.731788737 1.704863163 1.732659688 1.752395565 1.8 1.65
6.2 0.8051370044 0.8058767863 0.812172523 0.9224305598 0.9341061451 0.908120676 0.934942924 0.9540306681 1 0.85 1.105137004 1.105876786 1.112172523 1.22243056 1.234106145 1.208120676 1.234942924 1.254030668 1.3 1.15 1.605137004 1.605876786 1.612172523 1.72243056 1.734106145 1.708120676 1.734942924 1.754030668 1.8 1.65
6.3 0.8066276417 0.8073337072 0.813376025 0.9250608522 0.9363455547 0.9112562779 0.9371507233 0.9556117971 1 0.85 1.106627642 1.107333707 1.113376025 1.225060852 1.236345555 1.211256278 1.237150723 1.255611797 1.3 1.15 1.606627642 1.607333707 1.613376025 1.725060852 1.736345555 1.711256278 1.737150723 1.755611797 1.8 1.65
6.4 0.8080513798 0.8087262403 0.8145321674 0.9276009679 0.938510057 0.9142768983 0.9392858598 0.9571405933 1 0.85 1.10805138 1.10872624 1.114532167 1.227600968 1.238510057 1.214276898 1.23928586 1.257140593 1.3 1.15 1.60805138 1.60872624 1.614532167 1.727600968 1.738510057 1.714276898 1.73928586 1.757140593 1.8 1.65
6.5 0.8094131502 0.810059083 0.8156440443 0.930054897 0.9406025141 0.9171887968 0.941350916 0.9586186431 1 0.85 1.10941315 1.110059083 1.115644044 1.230054897 1.240602514 1.217188797 1.241350916 1.258618643 1.3 1.15 1.60941315 1.610059083 1.615644044 1.730054897 1.740602514 1.717188797 1.741350916 1.758618643 1.8 1.65
6.6 0.8107174233 0.8113364916 0.816714461 0.9324262897 0.9426255869 0.9199976326 0.9433483071 0.9600474834 1 0.85 1.110717423 1.111336492 1.116714461 1.23242629 1.242625587 1.219997633 1.243348307 1.260047483 1.3 1.15 1.610717423 1.611336492 1.616714461 1.73242629 1.742625587 1.719997633 1.743348307 1.760047483 1.8 1.65
6.7 0.8119682487 0.8125623212 0.8177459612 0.9347184964 0.9445817587 0.9227085296 0.9452803024 0.9614286054 1 0.85 1.111968249 1.112562321 1.117745961 1.234718496 1.244581759 1.22270853 1.245280302 1.261428605 1.3 1.15 1.611968249 1.612562321 1.617745961 1.734718496 1.744581759 1.72270853 1.745280302 1.761428605 1.8 1.65
6.8 0.8131692936 0.813740062 0.8187408526 0.936934605 0.9464733573 0.9253261366 0.9471490435 0.962763458 1 0.85 1.113169294 1.113740062 1.118740853 1.236934605 1.246473357 1.225326137 1.247149043 1.262763458 1.3 1.15 1.613169294 1.613740062 1.618740853 1.736934605 1.746473357 1.725326137 1.747149043 1.762763458 1.8 1.65
6.9 0.814323878 0.8148728738 0.8197012294 0.9390774728 0.9483025736 0.9278546817 0.9489565605 0.9640534507 1 0.85 1.114323878 1.114872874 1.119701229 1.239077473 1.248302574 1.227854682 1.248956561 1.264053451 1.3 1.15 1.614323878 1.614872874 1.619701229 1.739077473 1.748302574 1.727854682 1.748956561 1.764053451 1.8 1.65
7 0.8154350075 0.8159636172 0.8206289945 0.9411497552 0.9500714781 0.930298022 0.9507047857 0.9652999558 1 0.85 1.115435008 1.115963617 1.120628994 1.241149755 1.250071478 1.230298022 1.250704786 1.265299956 1.3 1.15 1.615435008 1.615963617 1.620628994 1.741149755 1.750071478 1.730298022 1.750704786 1.765299956 1.8 1.65
7.1 0.8165054037 0.8170148828 0.8215258781 0.9431539315 0.9517820352 0.932659688 0.952395565 0.9665043101 1 0.85 1.116505404 1.117014883 1.121525878 1.243153932 1.251782035 1.232659688 1.252395565 1.26650431 1.3 1.15 1.616505404 1.617014883 1.621525878 1.743153932 1.751782035 1.732659688 1.752395565 1.76650431 1.8 1.65
7.2 0.8175375318 0.8180290178 0.8223934556 0.9450923264 0.9534361154 0.934942924 0.9540306681 0.9676678168 1 0.85 1.117537532 1.118029018 1.122393456 1.245092326 1.253436115 1.234942924 1.254030668 1.267667817 1.3 1.15 1.617537532 1.618029018 1.622393456 1.745092326 1.753436115 1.734942924 1.754030668 1.767667817 1.8 1.65
7.3 0.818533626 0.8190081503 0.8232331637 0.9469671296 0.9550355064 0.9371507233 0.9556117971 0.9687917463 1 0.85 1.118533626 1.11900815 1.123233164 1.24696713 1.255035506 1.237150723 1.255611797 1.268791746 1.3 1.15 1.618533626 1.61900815 1.623233164 1.74696713 1.755035506 1.737150723 1.755611797 1.768791746 1.8 1.65
7.4 0.819495713 0.8199542113 0.8240463145 0.9487804126 0.9565819214 0.9392858598 0.9571405933 0.9698773373 1 0.85 1.119495713 1.119954211 1.124046314 1.248780413 1.256581921 1.23928586 1.257140593 1.269877337 1.3 1.15 1.619495713 1.619954211 1.624046314 1.748780413 1.756581921 1.73928586 1.757140593 1.769877337 1.8 1.65
7.5 0.8204256326 0.8208689551 0.8248341088 0.950534143 0.9580770076 0.941350916 0.9586186431 0.9709257977 1 0.85 1.120425633 1.120868955 1.124834109 1.250534143 1.258077008 1.241350916 1.258618643 1.270925798 1.3 1.15 1.620425633 1.620868955 1.624834109 1.750534143 1.758077008 1.741350916 1.758618643 1.770925798 1.8 1.65
7.6 0.8213250576 0.8217539776 0.825597648 0.9522301969 0.9595223524 0.9433483071 0.9600474834 0.9719383052 1 0.85 1.121325058 1.121753978 1.125597648 1.252230197 1.259522352 1.243348307 1.260047483 1.271938305 1.3 1.15 1.621325058 1.621753978 1.625597648 1.752230197 1.759522352 1.743348307 1.760047483 1.771938305 1.8 1.65
7.7 0.8221955105 0.8226107325 0.8263379441 0.9538703698 0.9609194889 0.9452803024 0.9614286054 0.9729160077 1 0.85 1.122195511 1.122610733 1.126337944 1.25387037 1.260919489 1.245280302 1.261428605 1.272916008 1.3 1.15 1.622195511 1.622610733 1.626337944 1.75387037 1.760919489 1.745280302 1.761428605 1.772916008 1.8 1.65
7.8 0.8230383799 0.8234405468 0.8270559299 0.9554563852 0.9622699007 0.9471490435 0.962763458 0.973860024 1 0.85 1.12303838 1.123440547 1.12705593 1.255456385 1.262269901 1.247149043 1.262763458 1.273860024 1.3 1.15 1.62303838 1.623440547 1.62705593 1.755456385 1.762269901 1.747149043 1.762763458 1.773860024 1.8 1.65
7.9 0.823854934 0.8242446338 0.8277524672 0.9569899025 0.9635750261 0.9489565605 0.9640534507 0.9747714439 1 0.85 1.123854934 1.124244634 1.127752467 1.256989903 1.263575026 1.248956561 1.264053451 1.274771444 1.3 1.15 1.623854934 1.624244634 1.627752467 1.756989903 1.763575026 1.748956561 1.764053451 1.774771444 1.8 1.65
8 0.8246463341 0.8250241055 0.8284283544 0.9584725235 0.9648362606 0.9507047857 0.9652999558 0.975651329 1 0.85 1.124646334 1.125024105 1.128428354 1.258472523 1.264836261 1.250704786 1.265299956 1.275651329 1.3 1.15 1.624646334 1.625024105 1.628428354 1.758472523 1.764836261 1.750704786 1.765299956 1.775651329 1.8 1.65
8.1 0.8254136453 0.8257799833 0.8290843332 0.9599057975 0.9660549604 0.952395565 0.9665043101 0.9765007125 1 0.85 1.125413645 1.125779983 1.129084333 1.259905797 1.26605496 1.252395565 1.26650431 1.276500712 1.3 1.15 1.625413645 1.625779983 1.629084333 1.759905797 1.76605496 1.752395565 1.76650431 1.776500712 1.8 1.65
8.2 0.8261578478 0.8265132082 0.8297210952 0.961291226 0.9672324442 0.9540306681 0.9676678168 0.9773205999 1 0.85 1.126157848 1.126513208 1.129721095 1.261291226 1.267232444 1.254030668 1.267667817 1.2773206 1.3 1.15 1.626157848 1.626513208 1.629721095 1.761291226 1.767232444 1.754030668 1.767667817 1.7773206 1.8 1.65
8.3 0.826879845 0.8272246489 0.8303392867 0.9626302667 0.9683699952 0.9556117971 0.9687917463 0.9781119692 1 0.85 1.126879845 1.127224649 1.130339287 1.262630267 1.268369995 1.255611797 1.268791746 1.278111969 1.3 1.15 1.626879845 1.627224649 1.630339287 1.762630267 1.768369995 1.755611797 1.768791746 1.778111969 1.8 1.65
8.4 0.8275804729 0.8279151101 0.8309395139 0.9639243358 0.9694688625 0.9571405933 0.9698773373 0.9788757713 1 0.85 1.127580473 1.12791511 1.130939514 1.263924336 1.269468863 1.257140593 1.269877337 1.278875771 1.3 1.15 1.627580473 1.62791511 1.630939514 1.763924336 1.769468863 1.757140593 1.769877337 1.778875771 1.8 1.65
8.5 0.8282605067 0.8285853393 0.8315223471 0.9651748115 0.9705302628 0.9586186431 0.9709257977 0.9796129302 1 0.85 1.128260507 1.128585339 1.131522347 1.265174811 1.270530263 1.258618643 1.270925798 1.27961293 1.3 1.15 1.628260507 1.628585339 1.631522347 1.765174811 1.770530263 1.758618643 1.770925798 1.77961293 1.8 1.65
8.6 0.8289206675 0.8292360331 0.8320883242 0.9663830351 0.9715553807 0.9600474834 0.9719383052 0.9803243435 1 0.85 1.128920667 1.129236033 1.132088324 1.266383035 1.271555381 1.260047483 1.271938305 1.280324344 1.3 1.15 1.628920667 1.629236033 1.632088324 1.766383035 1.771555381 1.760047483 1.771938305 1.780324344 1.8 1.65
8.7 0.8295616286 0.8298678427 0.8326379547 0.9675503136 0.9725453704 0.9614286054 0.9729160077 0.9810108827 1 0.85 1.129561629 1.129867843 1.132637955 1.267550314 1.27254537 1.261428605 1.272916008 1.281010883 1.3 1.15 1.629561629 1.629867843 1.632637955 1.767550314 1.77254537 1.761428605 1.772916008 1.781010883 1.8 1.65
8.8 0.8301840202 0.8304813787 0.833171722 0.9686779203 0.9735013557 0.962763458 0.973860024 0.9816733935 1 0.85 1.13018402 1.130481379 1.133171722 1.26867792 1.273501356 1.262763458 1.273860024 1.281673393 1.3 1.15 1.63018402 1.630481379 1.633171722 1.76867792 1.773501356 1.762763458 1.773860024 1.781673393 1.8 1.65
8.9 0.8307884344 0.8310772155 0.8336900866 0.9697670966 0.9744244312 0.9640534507 0.9747714439 0.9823126964 1 0.85 1.130788434 1.131077215 1.133690087 1.269767097 1.274424431 1.264053451 1.274771444 1.282312696 1.3 1.15 1.630788434 1.631077215 1.633690087 1.769767097 1.774424431 1.764053451 1.774771444 1.782312696 1.8 1.65
9 0.8313754289 0.8316558954 0.8341934879 0.9708190523 0.9753156625 0.9652999558 0.975651329 0.982929587 1 0.85 1.131375429 1.131655895 1.134193488 1.270819052 1.275315663 1.265299956 1.275651329 1.282929587 1.3 1.15 1.631375429 1.631655895 1.634193488 1.770819052 1.775315663 1.765299956 1.775651329 1.782929587 1.8 1.65
9.1 0.8319455311 0.8322179317 0.8346823466 0.9718349667 0.9761760871 0.9665043101 0.9765007125 0.9835248366 1 0.85 1.131945531 1.132217932 1.134682347 1.271834967 1.276176087 1.26650431 1.276500712 1.283524837 1.3 1.15 1.631945531 1.632217932 1.634682347 1.771834967 1.776176087 1.76650431 1.776500712 1.783524837 1.8 1.65
9.2 0.832499241 0.8327638119 0.8351570663 0.9728159893 0.9770067142 0.9676678168 0.9773205999 0.9840991922 1 0.85 1.132499241 1.132763812 1.135157066 1.272815989 1.277006714 1.267667817 1.2773206 1.284099192 1.3 1.15 1.632499241 1.632763812 1.635157066 1.772815989 1.777006714 1.767667817 1.7773206 1.784099192 1.8 1.65
9.3 0.8330370341 0.8332940002 0.8356180352 0.9737632401 0.9778085258 0.9687917463 0.9781119692 0.9846533776 1 0.85 1.133037034 1.133294 1.135618035 1.27376324 1.277808526 1.268791746 1.278111969 1.284653378 1.3 1.15 1.633037034 1.633294 1.635618035 1.77376324 1.777808526 1.768791746 1.778111969 1.784653378 1.8 1.65
9.4 0.8335593638 0.8338089401 0.8360656274 0.9746778099 0.9785824765 0.9698773373 0.9788757713 0.9851880935 1 0.85 1.133559364 1.13380894 1.136065627 1.27467781 1.278582477 1.269877337 1.278875771 1.285188093 1.3 1.15 1.633559364 1.63380894 1.636065627 1.77467781 1.778582477 1.769877337 1.778875771 1.785188093 1.8 1.65
9.5 0.834066664 0.8343090561 0.8365002041 0.9755607614 0.9793294945 0.9709257977 0.9796129302 0.985704018 1 0.85 1.134066664 1.134309056 1.136500204 1.275560761 1.279329494 1.270925798 1.27961293 1.285704018 1.3 1.15 1.634066664 1.634309056 1.636500204 1.775560761 1.779329494 1.770925798 1.77961293 1.785704018 1.8 1.65
9.6 0.8345593504 0.8347947558 0.8369221147 0.9764131288 0.9800504813 0.9719383052 0.9803243435 0.9862018075 1 0.85 1.13455935 1.134794756 1.136922115 1.276413129 1.280050481 1.271938305 1.280324344 1.286201807 1.3 1.15 1.63455935 1.634794756 1.636922115 1.776413129 1.780050481 1.771938305 1.780324344 1.786201807 1.8 1.65
9.7 0.8350378227 0.8352664314 0.8373316977 0.9772359186 0.9807463128 0.9729160077 0.9810108827 0.9866820965 1 0.85 1.135037823 1.135266431 1.137331698 1.277235919 1.280746313 1.272916008 1.281010883 1.286682097 1.3 1.15 1.635037823 1.635266431 1.637331698 1.777235919 1.780746313 1.772916008 1.781010883 1.786682097 1.8 1.65
9.8 0.8355024658 0.8357244611 0.8377292817 0.9780301097 0.9814178393 0.973860024 0.9816733935 0.9871454989 1 0.85 1.135502466 1.135724461 1.137729282 1.27803011 1.281417839 1.273860024 1.281673393 1.287145499 1.3 1.15 1.635502466 1.635724461 1.637729282 1.77803011 1.781417839 1.773860024 1.781673393 1.787145499 1.8 1.65
9.9 0.8359536514 0.8361692103 0.8381151855 0.9787966542 0.9820658858 0.9747714439 0.9823126964 0.987592608 1 0.85 1.135953651 1.13616921 1.138115185 1.278796654 1.282065886 1.274771444 1.282312696 1.287592608 1.3 1.15 1.635953651 1.63616921 1.638115185 1.778796654 1.782065886 1.774771444 1.782312696 1.787592608 1.8 1.65
10 0.8363917386 0.8366010325 0.8384897195 0.9795364769 0.9826912528 0.975651329 0.982929587 0.9880239973 1 0.85 1.136391739 1.136601032 1.138489719 1.279536477 1.282691253 1.275651329 1.282929587 1.288023997 1.3 1.15 1.636391739 1.636601032 1.638489719 1.779536477 1.782691253 1.775651329 1.782929587 1.788023997 1.8 1.65
10.1 0.8368170755 0.8370202705 0.8388531857 0.9802504767 0.9832947164 0.9765007125 0.9835248366 0.9884402209 1 0.85 1.136817076 1.13702027 1.138853186 1.280250477 1.283294716 1.276500712 1.283524837 1.288440221 1.3 1.15 1.636817076 1.63702027 1.638853186 1.780250477 1.783294716 1.776500712 1.783524837 1.788440221 1.8 1.65
10.2 0.8372299997 0.8374272569 0.8392058784 0.9809395262 0.983877029 0.9773205999 0.9840991922 0.988841814 1 0.85 1.13723 1.137427257 1.139205878 1.280939526 1.283877029 1.2773206 1.284099192 1.288841814 1.3 1.15 1.63723 1.637427257 1.639205878 1.780939526 1.783877029 1.7773206 1.784099192 1.788841814 1.8 1.65
10.3 0.8376308391 0.8378223153 0.8395480845 0.9816044723 0.9844389195 0.9781119692 0.9846533776 0.9892292936 1 0.85 1.137630839 1.137822315 1.139548084 1.281604472 1.28443892 1.278111969 1.284653378 1.289229294 1.3 1.15 1.637630839 1.637822315 1.639548084 1.781604472 1.78443892 1.778111969 1.784653378 1.789229294 1.8 1.65
10.4 0.8380199126 0.8382057603 0.8398800838 0.9822461367 0.9849810942 0.9788757713 0.9851880935 0.9896031591 1 0.85 1.138019913 1.13820576 1.139880084 1.282246137 1.284981094 1.278875771 1.285188093 1.289603159 1.3 1.15 1.638019913 1.63820576 1.639880084 1.782246137 1.784981094 1.778875771 1.785188093 1.789603159 1.8 1.65
10.5 0.8383975306 0.8385778983 0.8402021495 0.9828653165 0.9855042366 0.9796129302 0.985704018 0.9899638923 1 0.85 1.138397531 1.138577898 1.140202149 1.282865317 1.285504237 1.27961293 1.285704018 1.289963892 1.3 1.15 1.638397531 1.638577898 1.640202149 1.782865317 1.785504237 1.77961293 1.785704018 1.789963892 1.8 1.65
10.6 0.8387639956 0.838939028 0.8405145482 0.9834627841 0.9860090087 0.9803243435 0.9862018075 0.9903119585 1 0.85 1.138763996 1.138939028 1.140514548 1.283462784 1.286009009 1.280324344 1.286201807 1.290311958 1.3 1.15 1.638763996 1.638939028 1.640514548 1.783462784 1.786009009 1.780324344 1.786201807 1.790311958 1.8 1.65
10.7 0.8391196026 0.839289441 0.8408175405 0.9840392881 0.9864960508 0.9810108827 0.9866820965 0.9906478068 1 0.85 1.139119603 1.139289441 1.140817541 1.284039288 1.286496051 1.281010883 1.286682097 1.290647807 1.3 1.15 1.639119603 1.639289441 1.640817541 1.784039288 1.786496051 1.781010883 1.786682097 1.790647807 1.8 1.65
10.8 0.8394646393 0.8396294215 0.8411113809 0.9845955536 0.9869659824 0.9816733935 0.9871454989 0.9909718706 1 0.85 1.139464639 1.139629421 1.141111381 1.284595554 1.286965982 1.281673393 1.287145499 1.290971871 1.3 1.15 1.639464639 1.639629421 1.641111381 1.784595554 1.786965982 1.781673393 1.787145499 1.790971871 1.8 1.65
10.9 0.8397993867 0.8399592472 0.8413963179 0.985132283 0.9874194027 0.9823126964 0.987592608 0.9912845679 1 0.85 1.139799387 1.139959247 1.141396318 1.285132283 1.287419403 1.282312696 1.287592608 1.291284568 1.3 1.15 1.639799387 1.639959247 1.641396318 1.785132283 1.787419403 1.782312696 1.787592608 1.791284568 1.8 1.65
11 0.8401241191 0.8402791894 0.8416725946 0.9856501557 0.9878568909 0.982929587 0.9880239973 0.9915863022 1 0.85 1.140124119 1.140279189 1.141672595 1.285650156 1.287856891 1.282929587 1.288023997 1.291586302 1.3 1.15 1.640124119 1.640279189 1.641672595 1.785650156 1.787856891 1.782929587 1.788023997 1.791586302 1.8 1.65
11.1 0.8404391047 0.8405895132 0.8419404485 0.9861498297 0.9882790069 0.9835248366 0.9884402209 0.9918774626 1 0.85 1.140439105 1.140589513 1.141940449 1.28614983 1.288279007 1.283524837 1.288440221 1.291877463 1.3 1.15 1.640439105 1.640589513 1.641940449 1.78614983 1.788279007 1.783524837 1.788440221 1.791877463 1.8 1.65
11.2 0.8407446052 0.8408904775 0.8422001116 0.9866319411 0.9886862917 0.9840991922 0.988841814 0.9921584246 1 0.85 1.140744605 1.140890478 1.142200112 1.286631941 1.288686292 1.284099192 1.288841814 1.292158425 1.3 1.15 1.640744605 1.640890478 1.642200112 1.786631941 1.788686292 1.784099192 1.788841814 1.792158425 1.8 1.65
11.3 0.8410408769 0.8411823357 0.8424518107 0.9870971053 0.989079268 0.9846533776 0.9892292936 0.9924295501 1 0.85 1.141040877 1.141182336 1.142451811 1.287097105 1.289079268 1.284653378 1.289229294 1.29242955 1.3 1.15 1.641040877 1.641182336 1.642451811 1.787097105 1.789079268 1.784653378 1.789229294 1.79242955 1.8 1.65
11.4 0.8413281698 0.8414653351 0.8426957673 0.9875459171 0.9894584409 0.9851880935 0.9896031591 0.9926911883 1 0.85 1.14132817 1.141465335 1.142695767 1.287545917 1.289458441 1.285188093 1.289603159 1.292691188 1.3 1.15 1.64132817 1.641465335 1.642695767 1.787545917 1.789458441 1.785188093 1.789603159 1.792691188 1.8 1.65
11.5 0.8416067288 0.8417397177 0.8429321981 0.9879789518 0.9898242979 0.985704018 0.9899638923 0.9929436761 1 0.85 1.141606729 1.141739718 1.142932198 1.287978952 1.289824298 1.285704018 1.289963892 1.292943676 1.3 1.15 1.641606729 1.641739718 1.642932198 1.787978952 1.789824298 1.785704018 1.789963892 1.792943676 1.8 1.65
11.6 0.8418767929 0.8420057202 0.8431613146 0.9883967649 0.9901773098 0.9862018075 0.9903119585 0.993187338 1 0.85 1.141876793 1.14200572 1.143161315 1.288396765 1.29017731 1.286201807 1.290311958 1.293187338 1.3 1.15 1.641876793 1.64200572 1.643161315 1.788396765 1.79017731 1.786201807 1.790311958 1.793187338 1.8 1.65
11.7 0.842138596 0.8422635737 0.8433833234 0.9887998932 0.9905179312 0.9866820965 0.9906478068 0.9934224873 1 0.85 1.142138596 1.142263574 1.143383323 1.288799893 1.290517931 1.286682097 1.290647807 1.293422487 1.3 1.15 1.642138596 1.642263574 1.643383323 1.788799893 1.790517931 1.786682097 1.790647807 1.793422487 1.8 1.65
11.8 0.8423923666 0.8425135042 0.8435984263 0.9891888554 0.9908466008 0.9871454989 0.9909718706 0.9936494257 1 0.85 1.142392367 1.142513504 1.143598426 1.289188855 1.290846601 1.287145499 1.290971871 1.293649426 1.3 1.15 1.642392367 1.642513504 1.643598426 1.789188855 1.790846601 1.787145499 1.790971871 1.793649426 1.8 1.65
11.9 0.8426383281 0.8427557327 0.8438068204 0.9895641522 0.9911637421 0.987592608 0.9912845679 0.9938684444 1 0.85 1.142638328 1.142755733 1.14380682 1.289564152 1.291163742 1.287592608 1.291284568 1.293868444 1.3 1.15 1.642638328 1.642755733 1.64380682 1.789564152 1.791163742 1.787592608 1.791284568 1.793868444 1.8 1.65
12 0.8428766987 0.842990475 0.844008698 0.9899262672 0.9914697638 0.9880239973 0.9915863022 0.9940798241 1 0.85 1.142876699 1.142990475 1.144008698 1.289926267 1.291469764 1.288023997 1.291586302 1.294079824 1.3 1.15 1.642876699 1.642990475 1.644008698 1.789926267 1.791469764 1.788023997 1.791586302 1.794079824 1.8 1.65
12.1 0.8431076919 0.843217942 0.844204247 0.9902756671 0.99176506 0.9884402209 0.9918774626 0.9942838352 1 0.85 1.143107692 1.143217942 1.144204247 1.290275667 1.29176506 1.288440221 1.291877463 1.294283835 1.3 1.15 1.643107692 1.643217942 1.644204247 1.790275667 1.79176506 1.788440221 1.791877463 1.794283835 1.8 1.65
12.2 0.843331516 0.8434383398 0.8443936507 0.9906128024 0.9920500111 0.988841814 0.9921584246 0.9944807386 1 0.85 1.143331516 1.14343834 1.144393651 1.290612802 1.292050011 1.288841814 1.292158425 1.294480739 1.3 1.15 1.643331516 1.64343834 1.644393651 1.790612802 1.792050011 1.788841814 1.792158425 1.794480739 1.8 1.65
12.3 0.8435483746 0.8436518696 0.8445770878 0.990938108 0.9923249842 0.9892292936 0.9924295501 0.9946707859 1 0.85 1.143548375 1.14365187 1.144577088 1.290938108 1.292324984 1.289229294 1.29242955 1.294670786 1.3 1.15 1.643548375 1.64365187 1.644577088 1.790938108 1.792324984 1.789229294 1.79242955 1.794670786 1.8 1.65
12.4 0.8437584665 0.843858728 0.8447547327 0.9912520035 0.992590333 0.9896031591 0.9926911883 0.9948542195 1 0.85 1.143758466 1.143858728 1.144754733 1.291252003 1.292590333 1.289603159 1.292691188 1.29485422 1.3 1.15 1.643758466 1.643858728 1.644754733 1.791252003 1.792590333 1.789603159 1.792691188 1.79485422 1.8 1.65
12.5 0.8439619857 0.8440591066 0.8449267556 0.9915548936 0.9928463991 0.9899638923 0.9929436761 0.9950312731 1 0.85 1.143961986 1.144059107 1.144926756 1.291554894 1.292846399 1.289963892 1.292943676 1.295031273 1.3 1.15 1.643961986 1.644059107 1.644926756 1.791554894 1.792846399 1.789963892 1.792943676 1.795031273 1.8 1.65
12.6 0.8441591217 0.8442531929 0.8450933222 0.991847169 0.9930935115 0.9903119585 0.993187338 0.9952021721 1 0.85 1.144159122 1.144253193 1.145093322 1.291847169 1.293093512 1.290311958 1.293187338 1.295202172 1.3 1.15 1.644159122 1.644253193 1.645093322 1.791847169 1.793093512 1.790311958 1.793187338 1.795202172 1.8 1.65
12.7 0.8443500595 0.8444411694 0.8452545942 0.9921292063 0.9933319879 0.9906478068 0.9934224873 0.9953671336 1 0.85 1.14435006 1.144441169 1.145254594 1.292129206 1.293331988 1.290647807 1.293422487 1.295367134 1.3 1.15 1.64435006 1.644441169 1.645254594 1.792129206 1.793331988 1.790647807 1.793422487 1.795367134 1.8 1.65
12.8 0.8445349795 0.8446232145 0.8454107291 0.9924013689 0.9935621344 0.9909718706 0.9936494257 0.9955263673 1 0.85 1.14453498 1.144623215 1.145410729 1.292401369 1.293562134 1.290971871 1.293649426 1.295526367 1.3 1.15 1.64453498 1.644623215 1.645410729 1.792401369 1.793562134 1.790971871 1.793649426 1.795526367 1.8 1.65
12.9 0.8447140577 0.8447995021 0.8455618804 0.9926640074 0.9937842462 0.9912845679 0.9938684444 0.9956800748 1 0.85 1.144714058 1.144799502 1.14556188 1.292664007 1.293784246 1.291284568 1.293868444 1.295680075 1.3 1.15 1.644714058 1.644799502 1.64556188 1.792664007 1.793784246 1.791284568 1.793868444 1.795680075 1.8 1.65
13 0.8448874656 0.8449702016 0.8457081977 0.9929174596 0.993998608 0.9915863022 0.9940798241 0.995828451 1 0.85 1.144887466 1.144970202 1.145708198 1.29291746 1.293998608 1.291586302 1.294079824 1.295828451 1.3 1.15 1.644887466 1.644970202 1.645708198 1.79291746 1.793998608 1.791586302 1.794079824 1.795828451 1.8 1.65
13.1 0.8450553707 0.8451354784 0.8458498263 0.9931620516 0.9942054944 0.9918774626 0.9942838352 0.9959716834 1 0.85 1.145055371 1.145135478 1.145849826 1.293162052 1.294205494 1.291877463 1.294283835 1.295971683 1.3 1.15 1.645055371 1.645135478 1.645849826 1.793162052 1.794205494 1.791877463 1.794283835 1.795971683 1.8 1.65
13.2 0.8452179361 0.8452954936 0.8459869083 0.9933980976 0.9944051698 0.9921584246 0.9944807386 0.9961099531 1 0.85 1.145217936 1.145295494 1.145986908 1.293398098 1.29440517 1.292158425 1.294480739 1.296109953 1.3 1.15 1.645217936 1.645295494 1.645986908 1.793398098 1.79440517 1.792158425 1.794480739 1.796109953 1.8 1.65
13.3 0.8453753208 0.8454504041 0.8461195814 0.9936259007 0.9945978895 0.9924295501 0.9946707859 0.9962434345 1 0.85 1.145375321 1.145450404 1.146119581 1.293625901 1.29459789 1.29242955 1.294670786 1.296243434 1.3 1.15 1.645375321 1.645450404 1.646119581 1.793625901 1.79459789 1.79242955 1.794670786 1.796243434 1.8 1.65
13.4 0.8455276795 0.8456003628 0.84624798 0.993845753 0.9947838996 0.9926911883 0.9948542195 0.9963722957 1 0.85 1.14552768 1.145600363 1.14624798 1.293845753 1.2947839 1.292691188 1.29485422 1.296372296 1.3 1.15 1.64552768 1.645600363 1.64624798 1.793845753 1.7947839 1.792691188 1.79485422 1.796372296 1.8 1.65
13.5 0.8456751633 0.8457455188 0.8463722348 0.9940579363 0.9949634371 0.9929436761 0.9950312731 0.996496699 1 0.85 1.145675163 1.145745519 1.146372235 1.294057936 1.294963437 1.292943676 1.295031273 1.296496699 1.3 1.15 1.645675163 1.645745519 1.646372235 1.794057936 1.794963437 1.792943676 1.795031273 1.796496699 1.8 1.65
13.6 0.845817919 0.8458860169 0.8464924728 0.9942627223 0.9951367307 0.993187338 0.9952021721 0.9966168006 1 0.85 1.145817919 1.145886017 1.146492473 1.294262722 1.295136731 1.293187338 1.295202172 1.296616801 1.3 1.15 1.645817919 1.645886017 1.646492473 1.794262722 1.795136731 1.793187338 1.795202172 1.796616801 1.8 1.65
13.7 0.8459560897 0.8460219985 0.8466088176 0.9944603728 0.9953040009 0.9934224873 0.9953671336 0.9967327515 1 0.85 1.14595609 1.146021998 1.146608818 1.294460373 1.295304001 1.293422487 1.295367134 1.296732752 1.3 1.15 1.64595609 1.646021998 1.646608818 1.794460373 1.795304001 1.793422487 1.795367134 1.796732752 1.8 1.65
13.8 0.8460898146 0.8461536008 0.8467213894 0.9946511403 0.9954654603 0.9936494257 0.9955263673 0.996844697 1 0.85 1.146089815 1.146153601 1.146721389 1.29465114 1.29546546 1.293649426 1.295526367 1.296844697 1.3 1.15 1.646089815 1.646153601 1.646721389 1.79465114 1.79546546 1.793649426 1.795526367 1.796844697 1.8 1.65
13.9 0.8462192292 0.8462809577 0.8468303052 0.9948352682 0.9956213137 0.9938684444 0.9956800748 0.9969527772 1 0.85 1.146219229 1.146280958 1.146830305 1.294835268 1.295621314 1.293868444 1.295680075 1.296952777 1.3 1.15 1.646219229 1.646280958 1.646830305 1.794835268 1.795621314 1.793868444 1.795680075 1.796952777 1.8 1.65
14 0.8463444653 0.8464041992 0.8469356784 0.9950129912 0.9957717587 0.9940798241 0.995828451 0.9970571274 1 0.85 1.146344465 1.146404199 1.146935678 1.295012991 1.295771759 1.294079824 1.295828451 1.297057127 1.3 1.15 1.646344465 1.646404199 1.646935678 1.795012991 1.795771759 1.794079824 1.795828451 1.797057127 1.8 1.65
14.1 0.8464656513 0.8465234518 0.8470376194 0.9951845355 0.9959169857 0.9942838352 0.9959716834 0.997157878 1 0.85 1.146465651 1.146523452 1.147037619 1.295184535 1.295916986 1.294283835 1.295971683 1.297157878 1.3 1.15 1.646465651 1.646523452 1.647037619 1.795184535 1.795916986 1.794283835 1.795971683 1.797157878 1.8 1.65
14.2 0.8465829118 0.8466388385 0.8471362355 0.9953501192 0.9960571784 0.9944807386 0.9961099531 0.9972551546 1 0.85 1.146582912 1.146638839 1.147136235 1.295350119 1.296057178 1.294480739 1.296109953 1.297255155 1.3 1.15 1.646582912 1.646638839 1.647136235 1.795350119 1.796057178 1.794480739 1.796109953 1.797255155 1.8 1.65
14.3 0.8466963681 0.8467504791 0.8472316308 0.9955099525 0.9961925139 0.9946707859 0.9962434345 0.9973490785 1 0.85 1.146696368 1.146750479 1.147231631 1.295509953 1.296192514 1.294670786 1.296243434 1.297349078 1.3 1.15 1.646696368 1.646750479 1.647231631 1.795509953 1.796192514 1.794670786 1.796243434 1.797349078 1.8 1.65
14.4 0.8468061381 0.8468584897 0.8473239065 0.9956642383 0.9963231629 0.9948542195 0.9963722957 0.9974397666 1 0.85 1.146806138 1.14685849 1.147323907 1.295664238 1.296323163 1.29485422 1.296372296 1.297439767 1.3 1.15 1.646806138 1.64685849 1.647323907 1.795664238 1.796323163 1.79485422 1.796372296 1.797439767 1.8 1.65
14.5 0.8469123363 0.8469629833 0.847413161 0.995813172 0.9964492899 0.9950312731 0.996496699 0.9975273318 1 0.85 1.146912336 1.146962983 1.147413161 1.295813172 1.29644929 1.295031273 1.296496699 1.297527332 1.3 1.15 1.646912336 1.646962983 1.647413161 1.795813172 1.79644929 1.795031273 1.796496699 1.797527332 1.8 1.65
14.6 0.8470150743 0.8470640699 0.8474994895 0.9959569419 0.9965710537 0.9952021721 0.9966168006 0.9976118828 1 0.85 1.147015074 1.14706407 1.147499489 1.295956942 1.296571054 1.295202172 1.296616801 1.297611883 1.3 1.15 1.647015074 1.64706407 1.647499489 1.795956942 1.796571054 1.795202172 1.796616801 1.797611883 1.8 1.65
14.7 0.84711446 0.847161856 0.8475829847 0.9960957298 0.9966886072 0.9953671336 0.9967327515 0.9976935245 1 0.85 1.14711446 1.147161856 1.147582985 1.29609573 1.296688607 1.295367134 1.296732752 1.297693525 1.3 1.15 1.64711446 1.647161856 1.647582985 1.79609573 1.796688607 1.795367134 1.796732752 1.797693525 1.8 1.65
14.8 0.8472105987 0.8472564452 0.8476637365 0.9962297108 0.9968020981 0.9955263673 0.996844697 0.9977723582 1 0.85 1.147210599 1.147256445 1.147663737 1.296229711 1.296802098 1.295526367 1.296844697 1.297772358 1.3 1.15 1.647210599 1.647256445 1.647663737 1.796229711 1.796802098 1.795526367 1.796844697 1.797772358 1.8 1.65
14.9 0.8473035924 0.8473479382 0.8477418322 0.9963590538 0.9969116686 0.9956800748 0.9969527772 0.9978484814 1 0.85 1.147303592 1.147347938 1.147741832 1.296359054 1.296911669 1.295680075 1.296952777 1.297848481 1.3 1.15 1.647303592 1.647347938 1.647741832 1.796359054 1.796911669 1.795680075 1.796952777 1.797848481 1.8 1.65
15 0.8473935403 0.8474364327 0.8478173563 0.9964839216 0.9970174559 0.995828451 0.9970571274 0.9979219883 1 0.85 1.14739354 1.147436433 1.147817356 1.296483922 1.297017456 1.295828451 1.297057127 1.297921988 1.3 1.15 1.64739354 1.647436433 1.647817356 1.796483922 1.797017456 1.795828451 1.797057127 1.797921988 1.8 1.65
15.1 0.8474805385 0.8475220236 0.8478903911 0.9966044712 0.9971195924 0.9959716834 0.997157878 0.9979929698 1 0.85 1.147480539 1.147522024 1.147890391 1.296604471 1.297119592 1.295971683 1.297157878 1.29799297 1.3 1.15 1.647480539 1.647522024 1.647890391 1.796604471 1.797119592 1.795971683 1.797157878 1.79799297 1.8 1.65
15.2 0.8475646806 0.8476048029 0.8479610162 0.9967208539 0.9972182055 0.9961099531 0.9972551546 0.9980615135 1 0.85 1.147564681 1.147604803 1.147961016 1.296720854 1.297218206 1.296109953 1.297255155 1.298061514 1.3 1.15 1.647564681 1.647604803 1.647961016 1.796720854 1.797218206 1.796109953 1.797255155 1.798061514 1.8 1.65
15.3 0.8476460571 0.84768486 0.8480293089 0.9968332158 0.9973134185 0.9962434345 0.9973490785 0.9981277039 1 0.85 1.147646057 1.14768486 1.148029309 1.296833216 1.297313418 1.296243434 1.297349078 1.298127704 1.3 1.15 1.647646057 1.64768486 1.648029309 1.796833216 1.797313418 1.796243434 1.797349078 1.798127704 1.8 1.65
15.4 0.8477247561 0.8477622816 0.8480953441 0.9969416977 0.9974053498 0.9963722957 0.9974397666 0.9981916226 1 0.85 1.147724756 1.147762282 1.148095344 1.296941698 1.29740535 1.296372296 1.297439767 1.298191623 1.3 1.15 1.647724756 1.647762282 1.648095344 1.796941698 1.79740535 1.796372296 1.797439767 1.798191623 1.8 1.65
15.5 0.8478008629 0.8478371518 0.8481591945 0.9970464351 0.9974941141 0.996496699 0.9975273318 0.9982533482 1 0.85 1.147800863 1.147837152 1.148159194 1.297046435 1.297494114 1.296496699 1.297527332 1.298253348 1.3 1.15 1.647800863 1.647837152 1.648159194 1.797046435 1.797494114 1.796496699 1.797527332 1.798253348 1.8 1.65
15.6 0.8478744605 0.8479095523 0.8482209305 0.9971475591 0.9975798216 0.9966168006 0.9976118828 0.9983129568 1 0.85 1.14787446 1.147909552 1.148220931 1.297147559 1.297579822 1.296616801 1.297611883 1.298312957 1.3 1.15 1.64787446 1.647909552 1.648220931 1.797147559 1.797579822 1.796616801 1.797611883 1.798312957 1.8 1.65
15.7 0.8479456291 0.8479795623 0.8482806205 0.9972451959 0.9976625788 0.9967327515 0.9976935245 0.9983705215 1 0.85 1.147945629 1.147979562 1.148280621 1.297245196 1.297662579 1.296732752 1.297693525 1.298370522 1.3 1.15 1.647945629 1.647979562 1.648280621 1.797245196 1.797662579 1.796732752 1.797693525 1.798370522 1.8 1.65
15.8 0.8480144467 0.8480472584 0.8483383307 0.9973394672 0.9977424885 0.996844697 0.9977723582 0.998426113 1 0.85 1.148014447 1.148047258 1.148338331 1.297339467 1.297742489 1.296844697 1.297772358 1.298426113 1.3 1.15 1.648014447 1.648047258 1.648338331 1.797339467 1.797742489 1.796844697 1.797772358 1.798426113 1.8 1.65
15.9 0.8480809889 0.8481127151 0.8483941252 0.9974304904 0.9978196497 0.9969527772 0.9978484814 0.9984797996 1 0.85 1.148080989 1.148112715 1.148394125 1.29743049 1.29781965 1.296952777 1.297848481 1.2984798 1.3 1.15 1.648080989 1.648112715 1.648394125 1.79743049 1.79781965 1.796952777 1.797848481 1.7984798 1.8 1.65
16 0.8481453289 0.8481760048 0.8484480662 0.9975183787 0.9978941579 0.9970571274 0.9979219883 0.998531647 1 0.85 1.148145329 1.148176005 1.148448066 1.297518379 1.297894158 1.297057127 1.297921988 1.298531647 1.3 1.15 1.648145329 1.648176005 1.648448066 1.797518379 1.797894158 1.797057127 1.797921988 1.798531647 1.8 1.65


==> figures/data/continuous_blowup.dat <==
t Na07 Na10 Na15 log10Na07 log10Na10 log10Na15
0 384 384 384 2.584331224 2.584331224 2.584331224
0.05 396.1317973 396.1894685 396.287226 2.597839704 2.597902927 2.598010073
0.1 408.5293818 408.7658722 409.1737773 2.611223297 2.611474629 2.611907793
0.15 421.1960501 421.7414939 422.6992744 2.62448429 2.625046332 2.626031502
0.2 434.1351088 435.129006 436.9066667 2.637624909 2.638618035 2.640388672
0.25 447.3498748 448.9414833 451.842574 2.65064732 2.652189737 2.654987149
0.3 460.8436746 463.1924158 467.5576694 2.663553631 2.66576144 2.669835185
0.35 474.6198451 477.8957214 484.1071099 2.676345893 2.679333142 2.684941461
0.4 488.6817329 493.06576 501.5510204 2.689026105 2.692904845 2.700315118
0.45 503.0326942 508.7173474 519.9550413 2.701596213 2.706476547 2.715965793
0.5 517.6760954 524.8657694 539.3909465 2.714058111 2.72004825 2.731903653
0.55 532.6153123 541.5267974 559.9373443 2.726413648 2.733619953 2.748139433
0.6 547.8537305 558.7167032 581.6804734 2.738664623 2.747191655 2.764684485
0.65 563.3947451 576.4522752 604.7151096 2.750812792 2.760763358 2.78155082
0.7 579.2417608 594.7508347 629.1456 2.762859865 2.77433506 2.798751164
0.75 595.398192 613.6302528 655.0870471 2.774807511 2.787906763 2.816299012
0.8 611.8674621 633.1089679 682.6666667 2.786657359 2.801478465 2.834208698
0.85 628.6530043 653.2060039 712.0253508 2.798410995 2.815050168 2.852495456
0.9 645.7582609 673.9409883 743.3194707 2.810069971 2.82862187 2.871175509
0.95 663.1866837 695.3341717 776.722963 2.821635797 2.842193573 2.890266145
1 680.9417335 717.4064477 812.4297521 2.833109952 2.855765276 2.909785819
1.05 699.0268805 740.1793729 850.6565711 2.844493877 2.869336978 2.929754261
1.1 717.445604 763.6751883 891.6462585 2.855788979 2.882908681 2.950192592
1.15 736.2013922 787.916841 935.671624 2.866996634 2.896480383 2.971123459
1.2 755.2977426 812.9280064 983.04 2.878118187 2.910052086 2.99257119
1.25 774.7381616 838.7331114 1034.098619 2.889154949 2.923623788 3.014561958
1.3 794.5261646 865.3573583 1089.240997 2.900108204 2.937195491 3.037123979
1.35 814.6652758 892.8267495 1148.914536 2.910979205 2.950767193 3.060287724
1.4 835.1590283 921.1681129 1213.62963 2.92176918 2.964338896 3.084086171
1.45 856.0109642 950.4091277 1283.970612 2.932479327 2.977910599 3.108555084
1.5 877.2246342 980.5783519 1360.608997 2.943110819 2.991482301 3.133733338
1.55 898.8035978 1011.70525 1444.319559 2.953664802 3.005054004 3.159663293
1.6 920.751423 1043.820222 1536 2.964142399 3.018625706 3.186391216
1.65 943.0716868 1076.954633 1636.695109 2.974544707 3.032197409 3.213967785
1.7 965.7679746 1111.140843 1747.626667 2.9848728 3.045769111 3.242448663
1.75 988.8438803 1146.412239 1870.230678 2.99512773 3.059340814 3.271895177
1.8 1012.303006 1182.80327 2006.204082 3.005310527 3.072912517 3.30237511
1.85 1036.148964 1220.349476 2157.563786 3.015422197 3.086484219 3.333963644
1.9 1060.385373 1259.087527 2326.721893 3.025463728 3.100055922 3.366744476
1.95 1085.01586 1299.055255 2516.5824 3.035436087 3.113627624 3.400811155
2 1110.044063 1340.291696 2730.666667 3.045340218 3.127199327 3.436268689
2.05 1135.473625 1382.837121 2973.277883 3.055177051 3.140771029 3.4732355
2.1 1161.308199 1426.733083 3249.719008 3.064947492 3.154342732 3.511845811
2.15 1187.551447 1472.022453 3566.585034 3.074652433 3.167914434 3.552252583
2.2 1214.207038 1518.749462 3932.16 3.084292746 3.181486137 3.594631181
2.25 1241.27865 1566.959745 4356.963989 3.093869285 3.19505784 3.63918397
2.3 1268.769967 1616.700386 4854.518519 3.10338289 3.208629542 3.686146162
2.35 1296.684684 1668.019966 5442.435986 3.112834381 3.222201245 3.73579333
2.4 1325.026503 1720.968603 6144 3.122224565 3.235772947 3.788451207
2.45 1353.799134 1775.598011 6990.506667 3.131554232 3.24934465 3.844508654
2.5 1383.006294 1831.961542 8024.816327 3.140824156 3.262916352 3.904435101
2.55 1412.651709 1890.114244 9306.887574 3.150035099 3.276488055 3.968804468
2.6 1442.739113 1950.11291 10922.66667 3.159187806 3.290059757 4.03832868
2.65 1473.272248 2012.016139 12998.87603 3.168283008 3.30363146 4.113905802
2.7 1504.254863 2075.884387 15728.64 3.177321424 3.317203163 4.196691172
2.75 1535.690716 2141.780031 19418.07407 3.186303759 3.330774865 4.288206153
2.8 1567.583571 2209.767428 24576 3.195230703 3.344346568 4.390511198
2.85 1599.937203 2279.912976 32099.26531 3.204102937 3.35791827 4.506495092
2.88 1619.572127 2323.064626 38400 3.209400294 3.366061292 4.584331224
2.9 1632.755391 2352.285182 43690.66667 3.212921126 3.371489973 4.640388672
2.95 1666.041924 2426.954729 62914.56 3.221685926 3.385061675 4.798751164
3 1699.800598 2503.994542 98304 3.230397978 3.398633378 4.99257119
3.05 1734.035217 2583.479861 174762.6667 3.239057913 3.41220508 5.242448663
3.1 1768.749592 2665.488315 393216 3.247666353 3.425776783 5.594631181
3.15 1803.947543 2750.099997 1572864 3.256223904 3.439348486 6.196691172
3.168 1816.73792 2781.213306 3840000 3.259292281 3.444234299 6.584331224
3.1968 1837.334359 2831.728418 384000000 3.264188197 3.452051599 8.584331224
3.19968 1839.40295 2836.830119 3.84e+10 3.264676879 3.452833329 10.58433122
3.199968 1839.609899 2837.340795 3.84e+12 3.264725738 3.452911502 12.58433122
3.1999968 1839.630595 2837.391867 3.840000001e+14 3.264730624 3.45291932 14.58433122
3.19999968 1839.632664 2837.396975 3.840000013e+16 3.264731112 3.452920101 16.58433123
3.199999968 1839.632871 2837.397485 3.840000047e+18 3.264731161 3.452920179 18.58433123
3.2 1839.632894 2837.397542 nan 3.264731167 3.452920188 nan
3.25 1875.809482 2927.466208 nan 3.273188727 3.466491891 nan
3.3 1912.481146 3020.393961 nan 3.281597162 3.480063593 nan
3.35 1949.651737 3116.271558 nan 3.289957041 3.493635296 nan
3.4 1987.32511 3215.192635 nan 3.29826892 3.507206998 nan
3.45 2025.505129 3317.253805 nan 3.306533347 3.520778701 nan
3.5 2064.195666 3422.554745 nan 3.314750862 3.534350404 nan
3.55 2103.4006 3531.198295 nan 3.322921993 3.547922106 nan
3.6 2143.123815 3643.290561 nan 3.331047262 3.561493809 nan
3.65 2183.369205 3758.941018 nan 3.339127181 3.575065511 nan
3.7 2224.140671 3878.262615 nan 3.347162252 3.588637214 nan
3.75 2265.44212 4001.371885 nan 3.355152971 3.602208916 nan
3.8 2307.277468 4128.389063 nan 3.363099825 3.615780619 nan
3.85 2349.650636 4259.4382 nan 3.371003293 3.629352321 nan
3.9 2392.565553 4394.647282 nan 3.378863846 3.642924024 nan
3.95 2436.026157 4534.148362 nan 3.386681947 3.656495727 nan
4 2480.03639 4678.077681 nan 3.394458053 3.670067429 nan
4.05 2524.600203 4826.575807 nan 3.402192613 3.683639132 nan
4.1 2569.721554 4979.78777 nan 3.409886067 3.697210834 nan
4.15 2615.404408 5137.863202 nan 3.417538851 3.710782537 nan
4.2 2661.652735 5300.956487 nan 3.425151393 3.724354239 nan
4.25 2708.470516 5469.226909 nan 3.432724112 3.737925942 nan
4.3 2755.861735 5642.838808 nan 3.440257425 3.751497644 nan
4.35 2803.830385 5821.96174 nan 3.447751738 3.765069347 nan
4.4 2852.380466 6006.770644 nan 3.455207454 3.77864105 nan
4.45 2901.515985 6197.446012 nan 3.462624967 3.792212752 nan
4.5 2951.240953 6394.174066 nan 3.470004669 3.805784455 nan
4.55 3001.559392 6597.146939 nan 3.477346941 3.819356157 nan
4.6 3052.475328 6806.562863 nan 3.484652162 3.83292786 nan
4.65 3103.992796 7022.626361 nan 3.491920705 3.846499562 nan
4.7 3156.115835 7245.548452 nan 3.499152934 3.860071265 nan
4.75 3208.848493 7475.546849 nan 3.506349212 3.873642968 nan
4.8 3262.194823 7712.846179 nan 3.513509894 3.88721467 nan
4.85 3316.158887 7957.678198 nan 3.520635331 3.900786373 nan
4.9 3370.744753 8210.28202 nan 3.527725867 3.914358075 nan
4.95 3425.956493 8470.904347 nan 3.534781843 3.927929778 nan
5 3481.798188 8739.799716 nan 3.541803595 3.94150148 nan
5.05 3538.273927 9017.23074 nan 3.548791452 3.955073183 nan
5.1 3595.387802 9303.46837 nan 3.555745741 3.968644885 nan
5.15 3653.143915 9598.792157 nan 3.562666781 3.982216588 nan
5.2 3711.546371 9903.490528 nan 3.569554891 3.995788291 nan
5.25 3770.599286 10217.86106 nan 3.576410381 4.009359993 nan
5.3 3830.306778 10542.21079 nan 3.583233559 4.022931696 nan
5.35 3890.672975 10876.85648 nan 3.590024728 4.036503398 nan
5.4 3951.70201 11222.12497 nan 3.596784188 4.050075101 nan
5.45 4013.398021 11578.35346 nan 3.603512232 4.063646803 nan
5.5 4075.765155 11945.88985 nan 3.610209152 4.077218506 nan
5.55 4138.807565 12325.0931 nan 3.616875234 4.090790208 nan
5.6 4202.529408 12716.33355 nan 3.623510761 4.104361911 nan
5.65 4266.934851 13119.99331 nan 3.630116012 4.117933614 nan
5.7 4332.028064 13536.4666 nan 3.636691261 4.131505316 nan
5.75 4397.813225 13966.16018 nan 3.643236781 4.145077019 nan
5.8 4464.294519 14409.49369 nan 3.649752838 4.158648721 nan
5.85 4531.476136 14866.90012 nan 3.656239697 4.172220424 nan
5.9 4599.362272 15338.82619 nan 3.662697618 4.185792126 nan
5.95 4667.95713 15825.7328 nan 3.669126859 4.199363829 nan
6 4737.264921 16328.09549 nan 3.675527672 4.212935532 nan


==> figures/data/game_trace_balance.dat <==
idx stage log10N N burden headroom cumCaught cumHidden Aaud
0 0 2.584331224 384 0 1 0 0 1
1 1 2.584331224 384 12 0.96875 1 0 1
2 1 2.584331224 384 36 0.90625 3 0 1
3 1 2.584331224 384 72 0.8125 6 0 1
4 1 2.584331224 384 120 0.6875 10 1 0.9090909091
5 1 2.584331224 384 180 0.53125 15 2 0.8823529412
6 2 2.894316063 784 360 0.5408163265 105 12 0.8974358974
7 2 3.199755177 1584 694 0.5618686869 272 37 0.8802588997
8 2 3.502973059 3184 1334 0.5810301508 592 100 0.8554913295
9 3 3.502973059 3184 2572 0.1922110553 1211 256 0.8254942059
10 4 3.804003055 6368 3810 0.4016959799 1830 412 0.816235504
11 4 4.10503305 12736 6246 0.5095791457 3048 797 0.7927178153
12 4 4.406063046 25472 11134 0.5628925879 5492 1745 0.7588779881
13 4 4.707093042 50944 21084 0.586133794 10467 4080 0.7195298
14 4 5.008123037 101888 41592 0.5917870603 20721 9829 0.6782651391
15 4 5.309153033 203776 84304 0.5862908291 42077 23985 0.636931973
16 4 5.610183029 407552 173996 0.5730704303 86923 58840 0.5963310305
17 4 5.911213024 815104 363630 0.5538851484 181740 144664 0.5567946471
18 4 6.21224302 1630208 766820 0.5296183064 383335 355987 0.5184953241


==> figures/data/game_trace_debt.dat <==
idx stage log10N N burden headroom cumCaught cumHidden Aaud
0 0 2.584331224 384 0 1 0 0 1
1 1 2.584331224 384 12 0.96875 1 0 1
2 1 2.584331224 384 36 0.90625 3 0 1
3 1 2.584331224 384 72 0.8125 6 0 1
4 1 2.584331224 384 120 0.6875 10 1 0.9090909091
5 1 2.584331224 384 180 0.53125 15 2 0.8823529412
6 2 2.894316063 784 360 0.5408163265 105 12 0.8974358974
7 2 3.199755177 1584 842 0.4684343434 346 48 0.8781725888
8 2 3.502973059 3184 2138 0.3285175879 994 176 0.8495726496
9 3 3.502973059 3184 3174 0.003140703518 1512 626 0.7072029935
10 4 4.10503305 12736 5702 0.5522927136 2776 626 0.8159905938
11 4 4.707093042 50944 33846 0.3356234296 16848 6087 0.7345977763
12 4 5.610183029 407552 270072 0.3373311872 134961 72304 0.651151907
13 4 7.115333007 13041664 6447992 0.5055851769 3223921 2868279 0.5291883064
14 4 9.523572972 3338665984 1587025896 0.5246526895 793512873 1434407360 0.3561675419
15 4 13.43696292 27350351740928 12810243481176 0.5316241779 6405121740513 30949616704433 0.1714674498
16 4 19.75859282 5.735784485e+19 3.341826917e+19 0.417372301 1.670913458e+19 3.425603425e+20 0.04650863948


==> figures/data/game_trace_helps.dat <==
idx stage log10N N burden headroom cumCaught cumHidden Aaud
0 0 2.584331224 384 0 1 0 0 1
1 1 2.584331224 384 12 0.96875 1 0 1
2 1 2.584331224 384 36 0.90625 3 0 1
3 1 2.584331224 384 72 0.8125 6 0 1
4 1 2.584331224 384 120 0.6875 10 1 0.9090909091
5 1 2.584331224 384 180 0.53125 15 2 0.8823529412
6 2 2.894316063 784 360 0.5408163265 105 12 0.8974358974
7 2 3.199755177 1584 632 0.601010101 241 32 0.8827838828
8 2 3.502973059 3184 1050 0.6702261307 450 73 0.8604206501
9 3 3.502973059 3184 1706 0.4641959799 778 156 0.8329764454
10 4 3.502973059 3184 2362 0.2581658291 1106 239 0.8223048327
11 4 3.804003055 6368 3018 0.5260678392 1434 322 0.8166287016
12 4 3.804003055 6368 4068 0.3611809045 1959 488 0.8005721291
13 4 4.10503305 12736 5118 0.5981469849 2484 654 0.7915869981
14 4 4.10503305 12736 6826 0.4640389447 3338 986 0.7719703978
15 4 4.10503305 12736 8534 0.3299309045 4192 1318 0.7607985481
16 4 4.406063046 25472 10242 0.5979114322 5046 1650 0.7535842294
17 4 4.406063046 25472 13068 0.4869660804 6459 2313 0.7363201094
18 4 4.406063046 25472 15894 0.3760207286 7872 2976 0.7256637168


==> figures/data/headroom_balance.dat <==
cycle sizeNone burdenNone headroomNone idealNone paidNone phiNone growthNone sizeDouble burdenDouble headroomDouble idealDouble paidDouble phiDouble growthDouble sizeGame burdenGame headroomGame idealGame paidGame phiGame growthGame nominalDouble
0 384 180 0.53125 0.53125 1 0.46875 0 384 180 0.53125 0.53125 1 0.46875 1 384 180 0.53125 0.53125 1 0.46875 1.041666667 0.53125
1 384 360 0.0625 0.0625 1 0.46875 0 768 360 0.53125 0.53125 1 0.4296875 1 784 360 0.5408163265 0.5408163265 1 0.4260204082 1.020408163 0.53125
2 384 374 0.02604166667 -0.40625 0 0.46875 0 1536 690 0.55078125 0.55078125 1 0.4036458333 1 1584 694 0.5618686869 0.5618686869 1 0.404040404 1.01010101 0.53125
3 384 374 0.02604166667 -0.875 0 0.46875 0 3072 1310 0.5735677083 0.5735677083 1 0.3893229167 1 3184 1334 0.5810301508 0.5810301508 1 0.3888190955 1.005025126 0.53125
4 384 374 0.02604166667 -1.34375 0 0.46875 0 6144 2506 0.5921223958 0.5921223958 1 0.3828125 1 6384 2572 0.5971177945 0.5971177945 1 0.3828320802 1.002506266 0.53125
5 384 374 0.02604166667 -1.8125 0 0.46875 0 12288 4858 0.6046549479 0.6046549479 1 0.3834635417 1 12784 5016 0.6076345432 0.6076345432 1 0.3837609512 1.001251564 0.53125
6 384 374 0.02604166667 -2.28125 0 0.46875 0 24576 9570 0.6105957031 0.6105957031 1 0.3901367188 1 25584 9922 0.6121794872 0.6121794872 1 0.3907129456 1.000625391 0.53125
7 384 374 0.02604166667 -2.75 0 0.46875 0 49152 19158 0.6102294922 0.6102294922 1 0.4018554688 1 51184 19918 0.6108549547 0.6108549547 1 0.4026648953 1.000312598 0.53125
8 384 374 0.02604166667 -3.21875 0 0.46875 0 98304 38910 0.6041870117 0.6041870117 1 0.4182332357 1 102384 40528 0.6041568995 0.6041568995 1 0.4193428661 1.000156274 0.53125
9 384 374 0.02604166667 -3.6875 0 0.46875 0 196608 80024 0.592976888 0.592976888 1 0.4389648438 1 204784 83462 0.5924388624 0.5924388624 1 0.4403176029 1.000078131 0.53125
10 384 374 0.02604166667 -4.15625 0 0.46875 0 393216 166328 0.5770060221 0.5770060221 1 0.4638977051 1 409584 173632 0.5760771905 0.5760771905 1 0.4654966991 1.000039064 0.53125
11 384 374 0.02604166667 -4.625 0 0.46875 0 786432 348740 0.5565541585 0.5565541585 1 0.4930267334 1 819184 364292 0.5552989316 0.5552989316 1 0.4948753882 1.000019532 0.53125
12 384 374 0.02604166667 -5.09375 0 0.46875 0 1572864 736472 0.5317637126 0.5317637126 1 0.5264574687 1 1638384 769686 0.5302163595 0.5302163595 1 0.5285647321 1.000009766 0.53125
13 384 374 0.02604166667 -5.5625 0 0.46875 0 3145728 1564518 0.5026531219 0.5026531219 1 0.5643908183 1 3276784 1635678 0.5008282511 0.5008282511 1 0.5667709559 1.000004883 0.53125
14 384 374 0.02604166667 -6.03125 0 0.46875 0 6291456 3339938 0.4691311518 0.4691311518 1 0.6071176529 1 6553584 3492864 0.4670299488 0.4670299488 1 0.6097909175 1.000002441 0.53125
15 384 374 0.02604166667 -6.5 0 0.46875 0 12582912 7159592 0.4310067495 0.4310067495 1 0.6550081571 1 13107184 7489180 0.4286202132 0.4286202132 1 0.6579988501 1.000001221 0.53125
16 384 374 0.02604166667 -6.96875 0 0.46875 0 25165824 15401502 0.3879992962 0.3879992962 1 0.7085119883 1 26214384 16113692 0.3853110567 0.3853110567 1 0.7118488842 1.00000061 0.53125
17 384 374 0.02604166667 -7.4375 0 0.46875 0 50331648 33231790 0.3397436539 0.3397436539 1 0.7681553364 1 52428784 34774372 0.3367312887 0.3367312887 1 0.7718719168 1.000000305 0.53125
18 384 374 0.02604166667 -7.90625 0 0.46875 0 100663296 71894314 0.2857941588 0.2857941588 1 0.8345439235 1 104857584 75242678 0.2824297954 0.2824297954 1 0.8386783926 1.000000153 0.53125
19 384 374 0.02604166667 -8.375 0 0.46875 0 201326592 155902256 0.2256251176 0.2256251176 1 0.9083658655 1 209715184 163184468 0.2218757608 0.2218757608 1 0.9129614287 1.000000076 0.53125
20 384 374 0.02604166667 -8.84375 0 0.46875 0 402653184 338780460 0.158629626 0.158629626 1 0.9903971354 1 419430384 354646342 0.1544571983 0.1544571983 1 0.9955023573 1.000000038 0.53125
21 384 374 0.02604166667 -9.3125 0 0.46875 0 805306368 737567020 0.08411624531 0.08411624531 1 1.081507973 1 838860784 772190278 0.07947743806 0.07947743806 1 1.087177209 1.000000019 0.53125
22 384 374 0.02604166667 -9.78125 0 0.46875 0 1610612736 1608512278 0.001304135968 0.001304135968 1 1.182671084 1 1677721584 1677721574 5.960464566e-09 -0.003849875964 0 1.188965008 1.00000001 0.53125
23 384 374 0.02604166667 -10.25 0 0.46875 0 3221225472 3221225462 3.104408619e-09 -0.09068347389 0 1.294971108 1 3355443184 3355443174 2.980232283e-09 -0.09640743659 0 1.301957317 1.000000005 0.53125
24 384 374 0.02604166667 -10.71875 0 0.46875 0 6442450944 6442450934 1.552204254e-09 -0.1928272912 0 1.419615593 1 6710886384 6710886374 1.490116142e-09 -0.1991823741 0 1.427369295 1.000000002 0.53125
25 384 374 0.02604166667 -11.1875 0 0.46875 0 12884901888 12884901878 7.761021825e-10 -0.3062214423 0 1.557947476 1 13421772784 13421772774 7.450580153e-10 -0.3132758329 0 1.566552276 1.000000001 0.53125
26 384 374 0.02604166667 -11.65625 0 0.46875 0 25769803776 25769803766 3.880510357e-10 -0.4320844591 0 1.711459173 1 26843545584 26843545574 3.725290076e-10 -0.4399140536 0 1.721007955 1.000000001 0.53125
27 384 374 0.02604166667 -12.125 0 0.46875 0 51539607552 51539607542 1.940255734e-10 -0.5717718158 0 1.881808391 1 53687091184 53687091174 1.862645593e-10 -0.5804610038 0 1.892404307 1 0.53125
28 384 374 0.02604166667 -12.59375 0 0.46875 0 103079215104 103079215094 9.701273118e-11 -0.7267901036 0 2.070835815 1 107374182384 107374182374 9.313227967e-11 -0.7364326552 0 2.082593386 1 0.53125
29 384 374 0.02604166667 -13.0625 0 0.46875 0 206158430208 206158430198 4.85064211e-11 -0.8988129595 0 2.280584826 1 214748364784 214748364774 4.656608432e-11 -0.9095130203 0 2.293631171 1 0.53125
30 384 374 0.02604166667 -13.53125 0 0.46875 nan 412316860416 412316860406 2.425315504e-11 -1.089698893 0 2.513323467 nan 429496729584 429496729574 2.328304216e-11 -1.101572096 0 2.527799676 nan 0.53125


==> figures/data/headroom_debt.dat <==
cycle sizeNone burdenNone headroomNone idealNone paidNone phiNone growthNone sizeDouble burdenDouble headroomDouble idealDouble paidDouble phiDouble growthDouble sizeGame burdenGame headroomGame idealGame paidGame phiGame growthGame nominalDouble
0 384 180 0.53125 0.53125 1 0.46875 0 384 180 0.53125 0.53125 1 0.46875 1 384 180 0.53125 0.53125 1 0.46875 1.041666667 0.53125
1 384 360 0.0625 0.0625 1 0.46875 0 768 360 0.53125 0.53125 1 0.609375 1 784 360 0.5408163265 0.5408163265 1 0.6147959184 1.020408163 0.53125
2 384 374 0.02604166667 -0.40625 0 0.46875 0 1536 828 0.4609375 0.4609375 1 0.80859375 1 1584 842 0.4684343434 0.4684343434 1 0.8181818182 1.01010101 0.4341686963
3 384 374 0.02604166667 -0.875 0 0.46875 0 3072 2070 0.326171875 0.326171875 1 1.100911458 1 3184 2138 0.3285175879 0.3285175879 1 1.119346734 1.005025126 0.2483343482
4 384 374 0.02604166667 -1.34375 0 0.46875 0 6144 5452 0.1126302083 0.1126302083 1 1.53125 1 6384 5702 0.1068295739 0.1068295739 1 1.560776942 1.002506266 -0.03874543328
5 384 374 0.02604166667 -1.8125 0 0.46875 0 12288 12278 0.0008138020833 -0.2093098958 0 2.169596354 1 12784 12774 0.0007822277847 -0.2254380476 0 2.214330413 1.001251564 -0.4568727166
6 384 374 0.02604166667 -2.28125 0 0.46875 0 24576 24566 0.0004069010417 -0.689453125 0 3.120849609 1 25584 25574 0.0003908692933 -0.7188086304 0 3.188711695 1.000625391 -1.054261573
7 384 374 0.02604166667 -2.75 0 0.46875 0 49152 49142 0.0002034505208 -1.405151367 0 4.546346029 1 51184 51174 0.0001953735542 -1.452993123 0 4.648952798 1.000312598 -1.902130787
8 384 374 0.02604166667 -3.21875 0 0.46875 0 98304 98294 0.0001017252604 -2.475748698 0 6.691731771 1 102384 102374 9.767151117e-05 -2.550418034 0 6.847124551 1.000156274 -3.102715823
9 384 374 0.02604166667 -3.6875 0 0.46875 0 196608 196598 5.086263021e-05 -4.083740234 0 9.932637533 1 204784 204774 4.883194e-05 -4.198365107 0 10.1682358 1.000078131 -4.801357911
10 384 374 0.02604166667 -4.15625 0 0.46875 0 393216 393206 2.54313151e-05 -6.508188883 0 14.84475708 1 409584 409574 2.441501621e-05 -6.683000313 0 15.20273253 1.000039064 -7.203979815
11 384 374 0.02604166667 -4.625 0 0.46875 0 786432 786422 1.271565755e-05 -10.17647298 0 22.31189982 1 819184 819174 1.220726967e-05 -10.44264292 0 22.85708217 1.000019532 -10.60198991
12 384 374 0.02604166667 -5.09375 0 0.46875 0 1572864 1572854 6.357828776e-06 -15.7441864 0 33.69330597 1 1638384 1638374 6.10357523e-06 -16.14969507 0 34.52550074 1.000009766 -15.40759667
13 384 374 0.02604166667 -5.5625 0 0.46875 0 3145728 3145718 3.178914388e-06 -24.21874619 0 51.08285268 1 3276784 3276774 3.051772714e-06 -24.83747174 0 52.35594046 1.000004883 -22.20379834
14 384 374 0.02604166667 -6.03125 0 0.46875 0 6291456 6291446 1.589457194e-06 -37.15079943 0 77.71104622 1 6553584 6553574 1.525882632e-06 -38.09661065 0 79.66262704 1.000002441 -31.8151026
15 384 374 0.02604166667 -6.5 0 0.46875 0 12582912 12582902 7.94728597e-07 -56.93092283 0 118.5691446 1 13107184 13107174 7.629403844e-07 -58.37954636 0 121.5665736 1.000001221 -45.4075513
16 384 374 0.02604166667 -6.96875 0 0.46875 0 25165824 25165814 3.973642985e-07 -87.2500337 0 181.3790591 1 26214384 26214374 3.814699594e-07 -89.47300474 0 185.9910269 1.00000061 -64.63018252
17 384 374 0.02604166667 -7.4375 0 0.46875 0 50331648 50331638 1.986821493e-07 -133.8145464 0 278.1019365 1 52428784 52428774 1.907349215e-07 -137.2319736 0 285.2098497 1.000000305 -91.81509126
18 384 374 0.02604166667 -7.90625 0 0.46875 0 100663296 100663286 9.934107459e-08 -205.4582415 0 427.2864812 1 104857584 104857574 9.536744616e-08 -210.7208793 0 438.2579059 1.000000153 -130.2603594
19 384 374 0.02604166667 -8.375 0 0.46875 0 201326592 201326582 4.967053735e-08 -315.8723614 0 657.7271468 1 209715184 209715174 4.768371942e-08 -323.9893678 0 674.6860923 1.000000076 -184.6301797
20 384 374 0.02604166667 -8.84375 0 0.46875 0 402653184 402653174 2.483526862e-08 -486.2997541 0 1014.166667 1 419430384 419430374 2.384185882e-08 -498.837711 0 1040.415044 1.000000038 -261.5207173
21 384 374 0.02604166667 -9.3125 0 0.46875 0 805306368 805306358 1.241763437e-08 -749.7332104 0 1566.190842 1 838860784 838860774 1.192092913e-08 -769.1263628 0 1606.86604 1.000000019 -370.2603587
22 384 374 0.02604166667 -9.78125 0 0.46875 0 1610612736 1610612726 6.208817127e-09 -1157.462026 0 2422.110381 1 1677721584 1677721574 5.960464566e-09 -1187.49619 0 2485.211798 1.00000001 -524.0414343
23 384 374 0.02604166667 -10.25 0 0.46875 0 3221225472 3221225462 3.104408619e-09 -1789.286203 0 3750.636963 1 3355443184 3355443174 2.980232283e-09 -1835.853985 0 3848.629276 1.000000005 -741.5207172
24 384 374 0.02604166667 -10.71875 0 0.46875 0 6442450944 6442450934 1.552204254e-09 -2769.461583 0 5814.74547 1 6710886384 6710886374 1.490116142e-09 -2841.741624 0 5967.063795 1.000000002 -1049.082869
25 384 374 0.02604166667 -11.1875 0 0.46875 0 12884901888 12884901878 7.761021825e-10 -4291.603527 0 9024.595763 1 13421772784 13421772774 7.450580153e-10 -4403.902704 0 9261.561627 1.000000001 -1484.041434
26 384 374 0.02604166667 -11.65625 0 0.46875 0 25769803776 25769803766 3.880510357e-10 -6657.599645 0 14020.27354 1 26843545584 26843545574 3.725290076e-10 -6832.232162 0 14389.21841 1.000000001 -2099.165737
27 384 374 0.02604166667 -12.125 0 0.46875 0 51539607552 51539607542 1.940255734e-10 -10338.43659 0 21801.19715 1 53687091184 53687091174 1.862645593e-10 -10610.22528 0 22376.04119 1 -2969.082869
28 384 374 0.02604166667 -12.59375 0 0.46875 0 103079215104 103079215094 9.701273118e-11 -16069.31687 0 33928.574 1 107374182384 107374182374 9.313227967e-11 -16492.63323 0 34824.81416 1 -4199.331474
29 384 374 0.02604166667 -13.0625 0 0.46875 0 206158430208 206158430198 4.85064211e-11 -24998.44543 0 52842.23371 1 214748364784 214748364774 4.656608432e-11 -25658.22369 0 54240.4024 1 -5939.165737
30 384 374 0.02604166667 -13.53125 0 0.46875 nan 412316860416 412316860406 2.425315504e-11 -38919.83957 0 82356.58335 nan 429496729584 429496729574 2.328304216e-11 -39948.81304 0 84538.9739 nan -8399.662948


==> figures/data/headroom_helps.dat <==
cycle sizeNone burdenNone headroomNone idealNone paidNone phiNone growthNone sizeDouble burdenDouble headroomDouble idealDouble paidDouble phiDouble growthDouble sizeGame burdenGame headroomGame idealGame paidGame phiGame growthGame nominalDouble
0 384 180 0.53125 0.53125 1 0.46875 0 384 180 0.53125 0.53125 1 0.46875 1 384 180 0.53125 0.53125 1 0.46875 1.041666667 0.53125
1 384 360 0.0625 0.0625 1 0.46875 0 768 360 0.53125 0.53125 1 0.3489583333 1 784 360 0.5408163265 0.5408163265 1 0.3469387755 1.020408163 0.53125
2 384 374 0.02604166667 -0.40625 0 0.46875 0 1536 628 0.5911458333 0.5911458333 1 0.2669270833 1 1584 632 0.601010101 0.601010101 1 0.2638888889 1.01010101 0.5752533446
3 384 374 0.02604166667 -0.875 0 0.46875 0 3072 1038 0.662109375 0.662109375 1 0.208984375 1 3184 1050 0.6702261307 0.6702261307 1 0.2060301508 1.005025126 0.632996839
4 384 374 0.02604166667 -1.34375 0 0.46875 0 6144 1680 0.7265625 0.7265625 1 0.1666666667 1 6384 1706 0.7327694236 0.7327694236 1 0.1647869674 1.002506266 0.6908999669
5 384 374 0.02604166667 -1.8125 0 0.46875 0 12288 2704 0.7799479167 0.7799479167 1 0.1355794271 1 12784 2758 0.784261577 0.784261577 1 0.1340738423 1.001251564 0.7434323393
6 384 374 0.02604166667 -2.28125 0 0.46875 0 24576 4370 0.8221842448 0.8221842448 1 0.1119791667 1 25584 4472 0.825203252 0.825203252 1 0.1108505316 1.000625391 0.7888520937
7 384 374 0.02604166667 -2.75 0 0.46875 0 49152 7122 0.8551025391 0.8551025391 1 0.0937093099 1 51184 7308 0.8572210066 0.8572210066 1 0.09280243826 1.000312598 0.8271195026
8 384 374 0.02604166667 -3.21875 0 0.46875 0 98304 11728 0.8806966146 0.8806966146 1 0.07924397786 1 102384 12058 0.8822276918 0.8822276918 1 0.07848882638 1.000156274 0.8588898495
9 384 374 0.02604166667 -3.6875 0 0.46875 0 196608 19518 0.9007263184 0.9007263184 1 0.06755574544 1 204784 20094 0.9018770998 0.9018770998 1 0.06693882335 1.000078131 0.8850391659
10 384 374 0.02604166667 -4.15625 0 0.46875 0 393216 32800 0.9165852865 0.9165852865 1 0.0579884847 1 409584 33802 0.9174723622 0.9174723622 1 0.05747783117 1.000039064 0.906450899
11 384 374 0.02604166667 -4.625 0 0.46875 0 786432 55602 0.9292984009 0.9292984009 1 0.05005900065 1 819184 57344 0.9299986328 0.9299986328 1 0.04963475849 1.000019532 0.9239285745
12 384 374 0.02604166667 -5.09375 0 0.46875 0 1572864 94970 0.9396197001 0.9396197001 1 0.04341634115 1 1638384 98004 0.9401825213 0.9401825213 1 0.04306072325 1.000009766 0.9381678303
13 384 374 0.02604166667 -5.5625 0 0.46875 0 3145728 163258 0.9481016795 0.9481016795 1 0.03780555725 1 3276784 168554 0.9485611502 0.9485611502 1 0.03750323488 1.000004883 0.949755186
14 384 374 0.02604166667 -6.03125 0 0.46875 0 6291456 282184 0.9551480611 0.9551480611 1 0.03303273519 1 6553584 291444 0.9555290662 0.9555290662 1 0.03277443304 1.000002441 0.9591777864
15 384 374 0.02604166667 -6.5 0 0.46875 0 12582912 490008 0.961057663 0.961057663 1 0.02894751231 1 13107184 506234 0.9613773637 0.9613773637 1 0.02872577359 1.000001221 0.9668366877
16 384 374 0.02604166667 -6.96875 0 0.46875 0 25165824 854252 0.9660550753 0.9660550753 1 0.02543330193 1 26214384 882748 0.9663258156 0.9663258156 1 0.0252420961 1.00000061 0.9730603344
17 384 374 0.02604166667 -7.4375 0 0.46875 0 50331648 1494302 0.9703108867 0.9703108867 1 0.02239731948 1 52428784 1544454 0.9705418688 0.9705418688 1 0.02223179542 1.000000305 0.9781168491
18 384 374 0.02604166667 -7.90625 0 0.46875 0 100663296 2621596 0.9739567836 0.9739567836 1 0.01976456245 1 104857584 2710040 0.9741550406 0.9741550406 1 0.01962070764 1.000000153 0.9822246868
19 384 374 0.02604166667 -8.375 0 0.46875 0 201326592 4611162 0.9770961106 0.9770961106 1 0.01747389634 1 209715184 4767420 0.9772671682 0.9772671682 1 0.01734853877 1.000000076 0.9855616236
20 384 374 0.02604166667 -8.84375 0 0.46875 0 402653184 8129122 0.9798111071 0.9798111071 1 0.01547495524 1 419430384 8405672 0.9799593155 0.9799593155 1 0.01536539613 1.000000038 0.9882722263
21 384 374 0.02604166667 -9.3125 0 0.46875 0 805306368 14360162 0.9821680759 0.9821680759 1 0.01372589916 1 838860784 14850386 0.98229696 0.98229696 1 0.01362990167 1.000000019 0.9904740038
22 384 374 0.02604166667 -9.78125 0 0.46875 0 1610612736 25413716 0.9842210884 0.9842210884 1 0.01219174887 1 1677721584 26283976 0.9843335293 0.9843335293 1 0.01210744392 1.00000001 0.9922624448
23 384 374 0.02604166667 -10.25 0 0.46875 0 3221225472 45049902 0.9860146698 0.9860146698 1 0.01084309071 1 3355443184 46596896 0.9861130428 0.9861130428 1 0.0107688952 1.000000005 0.9937151312
24 384 374 0.02604166667 -10.71875 0 0.46875 0 6442450944 79977942 0.9875857895 0.9875857895 1 0.0096550559 1 6710886384 82731312 0.9876720738 0.9876720738 1 0.009589628004 1.000000002 0.9948950898
25 384 374 0.02604166667 -11.1875 0 0.46875 0 12884901888 142180166 0.9889653668 0.9889653668 1 0.008606525293 1 13421772784 147086216 0.9890412229 0.9890412229 1 0.008548723916 1.000000001 0.9958535192
26 384 374 0.02604166667 -11.65625 0 0.46875 0 25769803776 253074400 0.9901794208 0.9901794208 1 0.007679493399 1 26843545584 261825246 0.9902462495 0.9902462495 1 0.007628344227 1.000000001 0.9966320084
27 384 374 0.02604166667 -12.125 0 0.46875 0 51539607552 450973438 0.9912499637 0.9912499637 1 0.006858551991 1 53687091184 466597052 0.9913089526 0.9913089526 1 0.006813218745 1 0.9972643395
28 384 374 0.02604166667 -12.59375 0 0.46875 0 103079215104 804460516 0.9921957058 0.9921957058 1 0.006130469051 1 107374182384 832378948 0.9922478669 0.9922478669 1 0.006090232749 1 0.9977779525
29 384 374 0.02604166667 -13.0625 0 0.46875 0 206158430208 1436384454 0.9930326184 0.9930326184 1 0.005483846229 1 214748364784 1486312710 0.9930788171 0.9930788171 1 0.005448086448 1 0.9981951363
30 384 374 0.02604166667 -13.53125 0 0.46875 nan 412316860416 2566925584 0.9937743861 0.9937743861 1 0.004908834894 nan 429496729584 2656280366 0.9938153653 0.9938153653 1 0.004877014677 nan 0.998533995


==> figures/data/howe_asr.dat <==
x0 y0 x1 y1 x2 y2 x3 y3 x4 y4 x5 y5 x6 y6 x7 y7
nan 1.0000 nan 0.9939 nan 1.0000 nan 0.9096 nan 0.9910 nan 0.9689 nan 0.9329 nan 0.8357
7.17973e-05 0.8748 7.18243e-05 0.7879 7.22895e-05 0.8924 7.27399e-05 0.3224 7.30772e-05 0.5411 7.32163e-05 0.4267 7.25841e-05 0.1507 7.26135e-05 0.5395
0.000135025 0.9160 0.000135045 0.7180 0.000139917 0.6948 0.000136803 0.1678 0.000153256 0.1380 0.000198873 0.1064 0.000229656 0.1292 0.000253687 0.1412
0.000212154 0.7833 0.000211857 0.5138 0.000222683 0.4832 0.000214869 0.1724 0.000264732 0.1255 0.000401535 0.0795 0.000473741 0.0511 0.000550946 0.0951
0.000296535 0.6211 0.000296137 0.4222 0.000306786 0.4611 0.000300241 0.1485 0.000408252 0.0962 0.000667201 0.0332 0.000814562 0.1058 0.000973336 0.0302
0.000393858 0.4905 0.000392846 0.3152 0.000398714 0.3831 0.000398536 0.0867 0.00056695 0.0552 0.00101459 0.0302 0.00124684 0.0241 0.00152818 0.0302
0.000501162 0.4354 0.000499404 0.2857 0.0005034 0.2971 0.000506741 0.0899 0.000762945 0.0416 0.00143255 0.0321 0.00177323 0.0191 nan nan
0.00061578 0.3907 0.000612916 0.2786 0.000612216 0.2234 0.000622205 0.1016 0.000970242 0.0344 0.00191516 0.0191 nan nan nan nan
0.000724753 0.2739 0.000721434 0.2067 0.000730798 0.1875 0.000732275 0.1253 0.0011878 0.0381 0.00240358 0.0321 nan nan nan nan
0.000853675 0.2481 0.000849483 0.1856 0.000852615 0.1811 0.000862389 0.0958 0.00143988 0.0635 nan nan nan nan nan nan
0.000984772 0.2497 0.000980355 0.1330 0.000983296 0.1382 0.000994613 0.0705 0.00171756 0.0191 nan nan nan nan nan nan
0.00128549 0.1567 0.00128078 0.1641 0.00127745 0.1124 0.00129801 0.0645 0.00201506 0.0405 nan nan nan nan nan nan
0.00161883 0.1285 0.00161339 0.1637 0.00160403 0.1042 0.00163352 0.0453 0.00234811 0.0353 nan nan nan nan nan nan
0.00217457 0.0605 0.0021672 0.1021 0.00215301 0.0709 0.00219306 0.0487 0.00269512 0.0301 nan nan nan nan nan nan
0.00302386 0.0803 0.00301233 0.0754 0.00299752 0.0589 0.00305625 0.0283 0.00307294 0.0211 nan nan nan nan nan nan
0.00425272 0.0533 0.00423242 0.0534 0.0042235 0.0425 0.00406302 0.0301 0.00345584 0.0153 nan nan nan nan nan nan
0.00567096 0.0418 0.00564251 0.0400 0.005677 0.0333 0.00578998 0.0281 0.00388849 0.0200 nan nan nan nan nan nan
0.00803788 0.0266 0.00799113 0.0284 0.00800567 0.0183 0.00778834 0.0191 0.00431057 0.0191 nan nan nan nan nan nan
0.0111925 0.0174 0.0111307 0.0305 0.0110829 0.0193 0.0109529 0.0151 0.00477443 0.0200 nan nan nan nan nan nan
0.0157643 0.0112 0.0156931 0.0263 0.0156961 0.0153 0.0155888 0.0181 0.00522392 0.0171 nan nan nan nan nan nan
0.0162629 0.0173 0.0161913 0.0235 0.0161801 0.0214 0.0161065 0.0121 0.00573633 0.0161 nan nan nan nan nan nan
0.0167908 0.0132 0.016719 0.0327 0.0167108 0.0201 0.0166183 0.0151 0.0062444 0.0131 nan nan nan nan nan nan
0.0172942 0.0143 0.0172189 0.0233 0.0172406 0.0193 0.0171616 0.0131 nan nan nan nan nan nan nan nan
0.0178151 0.0183 0.0177393 0.0224 0.0177923 0.0141 0.0176762 0.0161 nan nan nan nan nan nan nan nan


==> figures/data/howe_band.dat <==
N v
7.62906e+06 0.00148319
8.8303e+06 0.00142684
1.02207e+07 0.00137219
1.183e+07 0.00131917
1.36927e+07 0.00126769
1.58487e+07 0.00121769
1.83442e+07 0.00116909
2.12326e+07 0.00112181
2.45759e+07 0.00107579
2.84455e+07 0.00103095
3.29244e+07 0.000987232
3.81086e+07 0.000944562
4.41091e+07 0.000902882
5.10543e+07 0.000862137
5.90932e+07 0.000822279
6.83978e+07 0.00078327
7.91675e+07 0.000745081
9.1633e+07 0.0007077
1.06061e+08 0.000671127
1.22761e+08 0.000635383
1.42091e+08 0.000600499
1.64464e+08 0.000566526
1.9036e+08 0.000533524
2.20333e+08 0.000501559
2.55026e+08 0.0004707
2.95182e+08 0.000441013
3.4166e+08 0.000412554
3.95457e+08 0.000385371
4.57725e+08 0.000359494
5.29796e+08 0.000334941
6.13216e+08 0.000311714
7.09771e+08 0.000289804
8.2153e+08 0.000269188
9.50885e+08 0.000249832
1.10061e+09 0.000231698
1.27391e+09 0.000214738
1.47449e+09 0.000198903
1.70666e+09 0.000184137
1.97539e+09 0.000170387
2.28642e+09 0.000157597
2.64644e+09 0.000145711
2.64644e+09 0.000453044
2.28642e+09 0.000471201
1.97539e+09 0.000490272
1.70666e+09 0.000510332
1.47449e+09 0.000531464
1.27391e+09 0.000553765
1.10061e+09 0.000577342
9.50885e+08 0.00060232
8.2153e+08 0.000628842
7.09771e+08 0.000657071
6.13216e+08 0.000687196
5.29796e+08 0.000719433
4.57725e+08 0.000754028
3.95457e+08 0.000791263
3.4166e+08 0.000831455
2.95182e+08 0.000874962
2.55026e+08 0.000922182
2.20333e+08 0.000973552
1.9036e+08 0.00102955
1.64464e+08 0.00109069
1.42091e+08 0.00115752
1.22761e+08 0.00123063
1.06061e+08 0.00131063
9.1633e+07 0.00139816
7.91675e+07 0.0014939
6.83978e+07 0.00159858
5.90932e+07 0.00171296
5.10543e+07 0.00183785
4.41091e+07 0.00197413
3.81086e+07 0.00212274
3.29244e+07 0.0022847
2.84455e+07 0.0024611
2.45759e+07 0.00265314
2.12326e+07 0.00286213
1.83442e+07 0.00308946
1.58487e+07 0.00333667
1.36927e+07 0.00360543
1.183e+07 0.00389755
1.02207e+07 0.004215
8.8303e+06 0.00455993
7.62906e+06 0.00493467


==> figures/data/howe_fit.dat <==
N fit lo hi pace
7.62906e+06 0.00270537 0.00148319 0.00493467 0.000768963
8.8303e+06 0.00255074 0.00142684 0.00455993 0.000768963
1.02207e+07 0.00240495 0.00137219 0.004215 0.000768963
1.183e+07 0.00226749 0.00131917 0.00389755 0.000768963
1.36927e+07 0.00213789 0.00126769 0.00360543 0.000768963
1.58487e+07 0.0020157 0.00121769 0.00333667 0.000768963
1.83442e+07 0.00190049 0.00116909 0.00308946 0.000768963
2.12326e+07 0.00179186 0.00112181 0.00286213 0.000768963
2.45759e+07 0.00168945 0.00107579 0.00265314 0.000768963
2.84455e+07 0.00159288 0.00103095 0.0024611 0.000768963
3.29244e+07 0.00150184 0.000987232 0.0022847 0.000768963
3.81086e+07 0.001416 0.000944562 0.00212274 0.000768963
4.41091e+07 0.00133507 0.000902882 0.00197413 0.000768963
5.10543e+07 0.00125876 0.000862137 0.00183785 0.000768963
5.90932e+07 0.00118682 0.000822279 0.00171296 0.000768963
6.83978e+07 0.00111898 0.00078327 0.00159858 0.000768963
7.91675e+07 0.00105502 0.000745081 0.0014939 0.000768963
9.1633e+07 0.000994723 0.0007077 0.00139816 0.000768963
1.06061e+08 0.000937869 0.000671127 0.00131063 0.000768963
1.22761e+08 0.000884264 0.000635383 0.00123063 0.000768963
1.42091e+08 0.000833722 0.000600499 0.00115752 0.000768963
1.64464e+08 0.00078607 0.000566526 0.00109069 0.000768963
1.9036e+08 0.000741141 0.000533524 0.00102955 0.000768963
2.20333e+08 0.00069878 0.000501559 0.000973552 0.000768963
2.55026e+08 0.000658841 0.0004707 0.000922182 0.000768963
2.95182e+08 0.000621184 0.000441013 0.000874962 0.000768963
3.4166e+08 0.000585679 0.000412554 0.000831455 0.000768963
3.95457e+08 0.000552204 0.000385371 0.000791263 0.000768963
4.57725e+08 0.000520642 0.000359494 0.000754028 0.000768963
5.29796e+08 0.000490884 0.000334941 0.000719433 0.000768963
6.13216e+08 0.000462827 0.000311714 0.000687196 0.000768963
7.09771e+08 0.000436374 0.000289804 0.000657071 0.000768963
8.2153e+08 0.000411432 0.000269188 0.000628842 0.000768963
9.50885e+08 0.000387916 0.000249832 0.00060232 0.000768963
1.10061e+09 0.000365744 0.000231698 0.000577342 0.000768963
1.27391e+09 0.00034484 0.000214738 0.000553765 0.000768963
1.47449e+09 0.00032513 0.000198903 0.000531464 0.000768963
1.70666e+09 0.000306547 0.000184137 0.000510332 0.000768963
1.97539e+09 0.000289026 0.000170387 0.000490272 0.000768963
2.28642e+09 0.000272506 0.000157597 0.000471201 0.000768963
2.64644e+09 0.000256931 0.000145711 0.000453044 0.000768963


==> figures/data/howe_intervals.dat <==
N share
6.86615e+06 0.00297012
6.86615e+06 0.00416187
nan nan
8.39196e+06 0.00162249
8.39196e+06 0.0021902
nan nan
1.58557e+07 0.00161596
1.58557e+07 0.00216098
nan nan
1.93791e+07 0.00566805
1.93791e+07 0.00797732
nan nan
4.02048e+07 0.0016101
4.02048e+07 0.00216362
nan nan
4.91392e+07 0.00127214
4.91392e+07 0.00159797
nan nan
1.11322e+08 0.000295208
1.11322e+08 0.000391126
nan nan
1.3606e+08 0.000305274
1.3606e+08 0.000405946
nan nan
3.18442e+08 0.000394756
3.18442e+08 0.000558953
nan nan
3.89207e+08 0.000268467
3.89207e+08 0.000421747
nan nan
8.17887e+08 0.000195826
8.17887e+08 0.000396344
nan nan
9.99639e+08 0.00020192
9.99639e+08 0.000406725
nan nan
1.18047e+09 0.000821012
1.18047e+09 0.00123387
nan nan
1.44279e+09 0.000224921
1.44279e+09 0.000481965
nan nan
2.38179e+09 0.000258749
2.38179e+09 0.000549192
nan nan
2.91108e+09 0.000248625
2.91108e+09 0.0005527
nan nan


==> figures/data/pilot_alpha.dat <==
y alpha lo hi slo shi
1 0.59751 0.42059 0.77552 0.30394 0.89314
2 0.89447 0.63938 1.1488 0.52268 1.2652
3 -0.046849 -0.39075 0.21878 -0.57835 0.32563
4 0.4781 0.35898 0.59777 0.2988 0.65337
5 1.0087 0.62061 1.3947 -0.15197 2.1667
6 0.98519 -1.5 3 -1.5 3


==> figures/data/pilot_alpha_extra.dat <==
y alpha lo hi slo shi kind
2.35 0.83394 0.61671 1.0503 0.52159 1.1451 1
3.35 -0.52599 -1.0026 -0.15306 -1.3305 0.0046447 2
4.35 0.30212 -0.13158 0.64251 -0.42527 0.81669 2


==> figures/data/pilot_ashare.dat <==
x0 y0 x1 y1 x2 y2 x3 y3 x4 y4 x5 y5 x6 y6
16 0.5865 16 0.4705 16 0.4815 16 0.579 16 0.5245 16 0.545 16 0.5005
32 0.3805 32 0.858 32 0.5375 32 0.616 32 0.523 32 0.569 32 0.505
64 0.8825 64 0.8915 64 0.496 64 0.8425 64 0.602 64 0.695 64 0.6265
128 0.779 128 0.8985 128 0.498 128 0.7065 128 0.7245 128 0.6335 128 0.4945
256 0.425 256 0.6935 256 0.6035 256 0.601 256 0.652 256 0.564 256 0.4305
512 0.5005 512 0.483 512 0.4025 512 0.5175 512 0.5 512 0.5325 512 0.492
1024 0.459 1024 0.654 1024 0.5075 1024 0.531 nan nan nan nan 1024 0.584
nan nan 2048 0.5525 2048 0.468 2048 0.604 nan nan nan nan 2048 0.46
nan nan nan nan nan nan 4096 0.668 nan nan nan nan 4096 0.382


==> figures/data/pilot_backdoor_blind.dat <==
x0 y0 x1 y1 x2 y2 x3 y3 x4 y4
16 0.99667 16 0.99667 16 0.99667 16 1 16 1
32 0.99667 32 0.99 32 0.99333 32 1 32 1
64 0.99333 64 0.99 64 0.99333 64 1 64 1
128 0.99667 128 0.98667 128 0.99333 128 1 128 1
256 0.99667 256 0.97 256 0.99333 256 1 256 1
512 0.99333 512 0.96667 512 0.96667 512 1 512 1
1024 0.99333 1024 0.86667 1024 0.083333 1024 1 1024 1
2048 0.99 2048 0.81333 2048 0.063333 2048 0.99333 2048 0.98333
4096 0.99333 4096 0.78 4096 0.036667 4096 0.63667 4096 0.95333


==> figures/data/pilot_backdoor_guard_blind.dat <==
xf0 yf0 xm0 ym0 xf1 yf1 xm1 ym1 xf2 yf2 xm2 ym2 xf3 yf3 xm3 ym3 xf4 yf4 xm4 ym4
16 0 16 0 16 0.013333 16 0 16 0.043333 16 0 16 0.023333 16 0 16 0.01 16 0
32 0 32 0 32 0.01 32 0.002 32 0.04 32 0 32 0.016667 32 -0.002 32 0.01 32 0
64 0 64 -0.002 64 0.01 64 0.004 64 0.033333 64 0.002 64 0.016667 64 -0.002 64 0.013333 64 0
128 0 128 -0.002 128 0.0066667 128 0.006 128 0.033333 128 0.002 128 0.016667 128 0 128 0.0066667 128 0
256 0 256 0 256 0.0033333 256 0.002 256 0.043333 256 0 256 0.013333 256 0 256 0.01 256 0
512 0 512 0.006 512 0 512 0 512 0.026667 512 -0.002 512 0.013333 512 0 512 0.0033333 512 0.002
1024 0 1024 0.008 1024 0 1024 0.004 1024 0.0033333 1024 0.002 1024 0.01 1024 -0.004 1024 0.0033333 1024 0
2048 0 2048 0.016 2048 0 2048 -0.002 2048 0 2048 -0.002 2048 0.01 2048 -0.008 2048 0 2048 0
4096 0 4096 0.018 4096 0 4096 -0.002 4096 0 4096 -0.002 4096 0.0066667 4096 -0.006 4096 0 4096 0.002


==> figures/data/pilot_backdoor_guard_targeted.dat <==
xf0 yf0 xm0 ym0 xf1 yf1 xm1 ym1 xf2 yf2 xm2 ym2 xf3 yf3 xm3 ym3 xf4 yf4 xm4 ym4
16 0 16 0 16 0.013333 16 0 16 0.043333 16 0 16 0.023333 16 0 16 0.01 16 0
32 0 32 0.004 32 0.013333 32 0 32 0.04 32 -0.002 32 0.02 32 -0.002 32 0.01 32 0.002
64 0 64 0.004 64 0.0033333 64 0 64 0.03 64 -0.002 64 0.013333 64 -0.004 64 0.01 64 0.002
128 0 128 0.004 128 0 128 0 128 0.01 128 -0.004 128 0.0033333 128 -0.004 128 0.0033333 128 0.002
256 0 256 0.008 256 0 256 0.002 256 0.0066667 256 0.002 256 0.0033333 256 0 256 0 256 0.002
512 0 512 0.004 512 0 512 0.002 512 0.01 512 0.002 512 0.0033333 512 0 512 0 512 0.004
1024 0 1024 0.01 1024 0 1024 0.006 1024 0 1024 0 1024 0.0066667 1024 -0.004 1024 0 1024 0.004
2048 0 2048 0.018 2048 0 2048 0.002 2048 0 2048 0 2048 0.0033333 2048 -0.01 2048 0 2048 0.004
4096 0 4096 0.018 4096 0 4096 -0.002 4096 0 4096 -0.004 4096 0 4096 -0.01 4096 0 4096 0.008


==> figures/data/pilot_backdoor_targeted.dat <==
x0 y0 x1 y1 x2 y2 x3 y3 x4 y4
16 0.99667 16 0.99667 16 0.99667 16 1 16 1
32 0.62667 32 0.61333 32 0.99 32 0.98333 32 0.99
64 0.56 64 0.13667 64 0.96333 64 0.83 64 0.52667
128 0 128 0.036667 128 0.22333 128 0.02 128 0.02
256 0 256 0 256 0.0033333 256 0 256 0.0033333
512 0 512 0 512 0.01 512 0.0033333 512 0
1024 0 1024 0 1024 0.0033333 1024 0.0066667 1024 0
2048 0 2048 0 2048 0.0033333 2048 0.0066667 2048 0
4096 0 4096 0 4096 0 4096 0 4096 0


==> figures/data/pilot_burden_backdoor_blind.dat <==
N mid lo hi seed
2.781e+09 724.08 512 1024 0


==> figures/data/pilot_burden_backdoor_blind_never.dat <==
N lo seed
4.41e+08 4096 0
1.386e+09 4096 0
1.323e+10 4096 0
6.849e+09 4096 0


==> figures/data/pilot_burden_backdoor_targeted.dat <==
N mid lo hi seed
4.41e+08 90.51 64 128 0
1.386e+09 90.51 64 128 0
1.323e+10 90.51 64 128 0
2.781e+09 181.02 128 256 0
6.849e+09 90.51 64 128 0


==> figures/data/pilot_burden_backdoor_targeted_never.dat <==
N lo seed


==> figures/data/pilot_burden_dispositions.dat <==
N mid lo hi seed
5.39e+08 1448.2 1024 2048 2
1.386e+09 724.08 512 1024 0
1.54e+09 724.08 512 1024 1
1.694e+09 1448.2 1024 2048 2
1.323e+10 362.04 256 512 0
1.47e+10 362.04 256 512 1
1.617e+10 362.04 256 512 2
2.925e+10 181.02 128 256 0
3.25e+10 181.02 128 256 1
3.575e+10 181.02 128 256 2
2.781e+09 362.04 256 512 0
3.09e+09 362.04 256 512 1
3.399e+09 362.04 256 512 2
6.543e+10 181.02 128 256 0
6.849e+09 362.04 256 512 0
7.61e+09 362.04 256 512 1
8.371e+09 362.04 256 512 2


==> figures/data/pilot_burden_dispositions_never.dat <==
N lo seed
4.41e+08 2048 0
4.9e+08 2048 1


==> figures/data/pilot_burden_honesty.dat <==
N mid lo hi seed
1.386e+09 1448.2 1024 2048 0
1.323e+10 90.51 64 128 0
1.47e+10 90.51 64 128 1
1.617e+10 362.04 256 512 2
2.925e+10 181.02 128 256 0
3.25e+10 90.51 64 128 1
3.575e+10 90.51 64 128 2
2.781e+09 362.04 256 512 0
3.09e+09 1448.2 1024 2048 1
3.399e+09 1448.2 1024 2048 2
6.543e+10 45.255 32 64 0
6.849e+09 181.02 128 256 0
7.61e+09 90.51 64 128 1
8.371e+09 181.02 128 256 2


==> figures/data/pilot_burden_honesty_never.dat <==
N lo seed
4.41e+08 2048 0
4.9e+08 2048 1
5.39e+08 2048 2
1.54e+09 2048 1
1.694e+09 2048 2


==> figures/data/pilot_burden_q3_dispositions.dat <==
N mid lo hi seed
1.5489e+09 362.04 256 512 0
1.721e+09 362.04 256 512 1
1.8931e+09 724.08 512 1024 2
1.3291e+10 362.04 256 512 0
1.4768e+10 181.02 128 256 1
1.6245e+10 362.04 256 512 2
3.6198e+09 362.04 256 512 0
4.022e+09 181.02 128 256 1
4.4242e+09 181.02 128 256 2
7.3719e+09 362.04 256 512 0
8.191e+09 362.04 256 512 1
9.0101e+09 362.04 256 512 2


==> figures/data/pilot_burden_q3_dispositions_never.dat <==
N lo seed
5.364e+08 2048 0
5.96e+08 2048 1
6.556e+08 2048 2


==> figures/data/pilot_burden_q3_honesty.dat <==
N mid lo hi seed
1.5489e+09 1448.2 1024 2048 0
1.3291e+10 90.51 64 128 0
1.4768e+10 90.51 64 128 1
1.6245e+10 90.51 64 128 2
3.6198e+09 181.02 128 256 0
4.022e+09 362.04 256 512 1
4.4242e+09 362.04 256 512 2
7.3719e+09 181.02 128 256 0
8.191e+09 90.51 64 128 1
9.0101e+09 90.51 64 128 2


==> figures/data/pilot_burden_q3_honesty_never.dat <==
N lo seed
5.364e+08 2048 0
5.96e+08 2048 1
6.556e+08 2048 2
1.721e+09 2048 1
1.8931e+09 2048 2


==> figures/data/pilot_burden_sycophancy.dat <==
N mid lo hi seed
4.41e+08 362.04 256 512 0
4.9e+08 362.04 256 512 1
5.39e+08 1448.2 1024 2048 2
1.386e+09 724.08 512 1024 0
1.54e+09 724.08 512 1024 1
1.694e+09 724.08 512 1024 2
1.323e+10 181.02 128 256 0
1.47e+10 181.02 128 256 1
1.617e+10 362.04 256 512 2
2.925e+10 181.02 128 256 0
3.25e+10 181.02 128 256 1
3.575e+10 362.04 256 512 2
2.781e+09 724.08 512 1024 0
3.09e+09 362.04 256 512 1
3.399e+09 724.08 512 1024 2
6.543e+10 2896.3 2048 4096 0
6.849e+09 1448.2 1024 2048 0
7.61e+09 362.04 256 512 1
8.371e+09 362.04 256 512 2


==> figures/data/pilot_burden_sycophancy_d3.dat <==
N mid lo hi seed
7.27e+10 181.02 128 256 1
7.997e+10 181.02 128 256 2


==> figures/data/pilot_burden_sycophancy_never.dat <==
N lo seed


==> figures/data/pilot_competence_dev.dat <==
xt05B yt05B xp05B yp05B xt3B yt3B xp3B yp3B xt14B yt14B xp14B yp14B
16 0.968 16 0.992 16 0.828 16 1 16 0.842 16 1
32 0.548 32 0.996 32 0.94 32 1 32 0.848 32 0.996
64 0.5 64 0.992 64 0.944 64 1 64 0.894 64 0.996
128 0.5 128 1 128 0.744 128 1 128 0.786 128 0.992
256 0.746 256 1 256 0.748 256 1 256 0.958 256 0.992
512 0.57 512 1 512 0.744 512 1 512 0.916 512 0.996
1024 0.852 1024 0.996 1024 0.944 1024 1 1024 0.894 1024 0.992
2048 0.5 2048 1 2048 0.546 2048 0.984 2048 0.944 2048 0.992
4096 0.568 4096 1 4096 0.668 4096 0.996 nan nan nan nan


==> figures/data/pilot_cost.dat <==
N hours usd
4.9e+08 1.3773 2.6858
1.54e+09 2.1458 4.1843
3.09e+09 3.5781 6.9772
7.61e+09 6.0861 11.868
1.47e+10 10.888 21.232
3.25e+10 19.388 48.47
7.27e+10 38.004 95.01


==> figures/data/pilot_curve_dispositions.dat <==
x0 y0 x1 y1 x2 y2 x3 y3 x4 y4 x5 y5 x6 y6
16 0.465 16 0.44643 16 0.42929 16 0.475 16 0.46929 16 0.37143 16 0.43
32 0.46929 32 0.40929 32 0.38786 32 0.455 32 0.45286 32 0.33286 32 0.33929
64 0.46286 64 0.39714 64 0.31929 64 0.44571 64 0.37714 64 0.25429 64 0.20071
128 0.48429 128 0.30857 128 0.21429 128 0.33929 128 0.24929 128 0.11571 128 0.11357
256 0.47857 256 0.25786 256 0.083571 256 0.21643 256 0.145 256 0.030714 256 0.010714
512 0.44857 512 0.070714 512 0.024286 512 0.015 512 0.010714 512 0.012857 512 0.026429
1024 0.22786 1024 0.023571 1024 0.01 1024 0.0071429 1024 0.0042857 nan nan nan nan
2048 0.085714 2048 0.01 nan nan nan nan nan nan nan nan nan nan


==> figures/data/pilot_curve_honesty.dat <==
x0 y0 x1 y1 x2 y2 x3 y3 x4 y4 x5 y5 x6 y6
16 0.52883 16 0.43038 16 0.38819 16 0.36709 16 0.19972 16 0.16737 16 0.12377
32 0.45992 32 0.40788 32 0.34318 32 0.33615 32 0.18847 32 0.1519 32 0.10689
64 0.4135 64 0.36568 64 0.2827 64 0.26723 64 0.173 64 0.13502 64 0.084388
128 0.30661 128 0.24051 128 0.17862 128 0.1083 128 0.098453 128 0.10267 128 0.040788
256 0.21519 256 0.15471 256 0.12658 256 0.092827 256 0.064698 256 0.043601 nan nan
512 0.20394 512 0.11674 512 0.094233 512 0.056259 nan nan 512 0.042194 nan nan
1024 0.17862 1024 0.11111 1024 0.088608 nan nan nan nan nan nan nan nan
2048 0.14627 2048 0.091421 nan nan nan nan nan nan nan nan nan nan


==> figures/data/pilot_curve_sycophancy.dat <==
x0 y0 x1 y1 x2 y2 x3 y3 x4 y4 x5 y5 x6 y6
16 0.6125 16 0.7885 16 0.8465 16 0.904 16 0.9105 16 0.915 16 0.9635
32 0.5595 32 0.553 32 0.8175 32 0.869 32 0.882 32 0.888 32 0.943
64 0.5015 64 0.5265 64 0.806 64 0.6465 64 0.789 64 0.783 64 0.7575
128 0.521 128 0.5195 128 0.761 128 0.6625 128 0.6065 128 0.6285 128 0.5935
256 0.599 256 0.5525 256 0.6405 256 0.654 256 0.524 256 0.546 256 0.5415
512 0.5105 512 0.591 512 0.5775 512 0.5555 512 0.501 512 0.5205 512 0.569
1024 0.53 1024 0.513 1024 0.5165 1024 0.574 nan nan nan nan 1024 0.505
nan nan 2048 0.4935 2048 0.526 2048 0.51 nan nan nan nan 2048 0.551
nan nan nan nan nan nan 4096 0.54 nan nan nan nan 4096 0.52


==> figures/data/pilot_devtest.dat <==
risk N dev test
backdoor_blind 3.09e+09 724.08 724.08
backdoor_targeted 4.9e+08 90.51 90.51
backdoor_targeted 1.54e+09 90.51 90.51
backdoor_targeted 3.09e+09 181.02 181.02
backdoor_targeted 7.61e+09 90.51 90.51
backdoor_targeted 1.47e+10 90.51 90.51
dispositions 1.54e+09 724.08 724.08
dispositions 3.09e+09 362.04 362.04
dispositions 1.47e+10 362.04 362.04
honesty 3.09e+09 181.02 362.04
honesty 1.47e+10 90.51 90.51


==> figures/data/pilot_dose0.dat <==
N sycophancy honesty dispositions mmlu
4.9e+08 0.6125 0.52883 0.465 0.454
1.54e+09 0.7885 0.43038 0.44643 0.576
3.09e+09 0.8465 0.38819 0.42929 0.618
7.61e+09 0.904 0.36709 0.475 0.712
1.47e+10 0.9105 0.19972 0.46929 0.758
3.25e+10 0.915 0.16737 0.37143 0.798
7.27e+10 0.9635 0.12377 0.43 0.824


==> figures/data/pilot_fit_backdoor_blind.dat <==
N fit pace
4.9e+08 32327 30970
5.3349e+08 32262 30970
5.8083e+08 32198 30970
6.3238e+08 32134 30970
6.8851e+08 32070 30970
7.4961e+08 32006 30970
8.1614e+08 31942 30970
8.8857e+08 31878 30970
9.6743e+08 31815 30970
1.0533e+09 31751 30970
1.1468e+09 31688 30970
1.2485e+09 31625 30970
1.3594e+09 31562 30970
1.48e+09 31499 30970
1.6113e+09 31436 30970
1.7544e+09 31373 30970
1.91e+09 31311 30970
2.0796e+09 31248 30970
2.2641e+09 31186 30970
2.4651e+09 31124 30970
2.6838e+09 31062 30970
2.922e+09 31000 30970
3.1814e+09 30938 30970
3.4637e+09 30876 30970
3.7711e+09 30815 30970
4.1058e+09 30753 30970
4.4702e+09 30692 30970
4.8669e+09 30631 30970
5.2988e+09 30570 30970
5.7691e+09 30509 30970
6.2811e+09 30448 30970
6.8386e+09 30387 30970
7.4455e+09 30327 30970
8.1063e+09 30266 30970
8.8257e+09 30206 30970
9.609e+09 30145 30970
1.0462e+10 30085 30970
1.139e+10 30025 30970
1.2401e+10 29965 30970
1.3502e+10 29906 30970
1.47e+10 29846 30970


==> figures/data/pilot_fit_backdoor_targeted.dat <==
N fit pace
4.9e+08 117.34 117.54
5.3349e+08 117.35 117.54
5.8083e+08 117.36 117.54
6.3238e+08 117.37 117.54
6.8851e+08 117.38 117.54
7.4961e+08 117.39 117.54
8.1614e+08 117.4 117.54
8.8857e+08 117.4 117.54
9.6743e+08 117.41 117.54
1.0533e+09 117.42 117.54
1.1468e+09 117.43 117.54
1.2485e+09 117.44 117.54
1.3594e+09 117.45 117.54
1.48e+09 117.46 117.54
1.6113e+09 117.47 117.54
1.7544e+09 117.48 117.54
1.91e+09 117.49 117.54
2.0796e+09 117.5 117.54
2.2641e+09 117.51 117.54
2.4651e+09 117.51 117.54
2.6838e+09 117.52 117.54
2.922e+09 117.53 117.54
3.1814e+09 117.54 117.54
3.4637e+09 117.55 117.54
3.7711e+09 117.56 117.54
4.1058e+09 117.57 117.54
4.4702e+09 117.58 117.54
4.8669e+09 117.59 117.54
5.2988e+09 117.6 117.54
5.7691e+09 117.61 117.54
6.2811e+09 117.62 117.54
6.8386e+09 117.62 117.54
7.4455e+09 117.63 117.54
8.1063e+09 117.64 117.54
8.8257e+09 117.65 117.54
9.609e+09 117.66 117.54
1.0462e+10 117.67 117.54
1.139e+10 117.68 117.54
1.2401e+10 117.69 117.54
1.3502e+10 117.7 117.54
1.47e+10 117.71 117.54


==> figures/data/pilot_fit_dispositions.dat <==
N fit pace
4.9e+08 1670.2 425.18
5.5524e+08 1564.6 425.18
6.2916e+08 1465.6 425.18
7.1293e+08 1373 425.18
8.0785e+08 1286.1 425.18
9.1541e+08 1204.8 425.18
1.0373e+09 1128.6 425.18
1.1754e+09 1057.2 425.18
1.3319e+09 990.39 425.18
1.5092e+09 927.76 425.18
1.7101e+09 869.09 425.18
1.9378e+09 814.13 425.18
2.1958e+09 762.65 425.18
2.4882e+09 714.42 425.18
2.8195e+09 669.24 425.18
3.1948e+09 626.92 425.18
3.6202e+09 587.28 425.18
4.1022e+09 550.14 425.18
4.6483e+09 515.35 425.18
5.2672e+09 482.76 425.18
5.9685e+09 452.23 425.18
6.7631e+09 423.63 425.18
7.6636e+09 396.85 425.18
8.6839e+09 371.75 425.18
9.8401e+09 348.24 425.18
1.115e+10 326.22 425.18
1.2635e+10 305.59 425.18
1.4317e+10 286.27 425.18
1.6223e+10 268.16 425.18
1.8383e+10 251.21 425.18
2.0831e+10 235.32 425.18
2.3604e+10 220.44 425.18
2.6746e+10 206.5 425.18
3.0308e+10 193.44 425.18
3.4343e+10 181.21 425.18
3.8915e+10 169.75 425.18
4.4096e+10 159.01 425.18
4.9967e+10 148.96 425.18
5.662e+10 139.54 425.18
6.4158e+10 130.71 425.18
7.27e+10 122.45 425.18


==> figures/data/pilot_fit_honesty.dat <==
N fit pace
4.9e+08 6029.7 385.87
5.5524e+08 5288 385.87
6.2916e+08 4637.6 385.87
7.1293e+08 4067.1 385.87
8.0785e+08 3566.9 385.87
9.1541e+08 3128.1 385.87
1.0373e+09 2743.4 385.87
1.1754e+09 2405.9 385.87
1.3319e+09 2110 385.87
1.5092e+09 1850.5 385.87
1.7101e+09 1622.8 385.87
1.9378e+09 1423.2 385.87
2.1958e+09 1248.2 385.87
2.4882e+09 1094.6 385.87
2.8195e+09 960 385.87
3.1948e+09 841.91 385.87
3.6202e+09 738.36 385.87
4.1022e+09 647.54 385.87
4.6483e+09 567.89 385.87
5.2672e+09 498.04 385.87
5.9685e+09 436.78 385.87
6.7631e+09 383.05 385.87
7.6636e+09 335.94 385.87
8.6839e+09 294.61 385.87
9.8401e+09 258.38 385.87
1.115e+10 226.59 385.87
1.2635e+10 198.72 385.87
1.4317e+10 174.28 385.87
1.6223e+10 152.84 385.87
1.8383e+10 134.04 385.87
2.0831e+10 117.56 385.87
2.3604e+10 103.1 385.87
2.6746e+10 90.414 385.87
3.0308e+10 79.293 385.87
3.4343e+10 69.54 385.87
3.8915e+10 60.986 385.87
4.4096e+10 53.485 385.87
4.9967e+10 46.906 385.87
5.662e+10 41.136 385.87
6.4158e+10 36.077 385.87
7.27e+10 31.639 385.87


==> figures/data/pilot_fit_q3_dispositions.dat <==
N fit pace q25
5.96e+08 1737.3 513.82 1590.1
6.458e+08 1643.4 513.82 1519.3
6.9976e+08 1554.6 513.82 1451.6
7.5823e+08 1470.6 513.82 1387
8.2159e+08 1391.2 513.82 1325.2
8.9024e+08 1316 513.82 1266.2
9.6462e+08 1244.9 513.82 1209.8
1.0452e+09 1177.7 513.82 1156
1.1326e+09 1114 513.82 1104.5
1.2272e+09 1053.8 513.82 1055.3
1.3297e+09 996.89 513.82 1008.3
1.4408e+09 943.03 513.82 963.42
1.5612e+09 892.08 513.82 920.52
1.6917e+09 843.88 513.82 879.54
1.833e+09 798.28 513.82 840.37
1.9862e+09 755.15 513.82 802.95
2.1522e+09 714.35 513.82 767.2
2.332e+09 675.76 513.82 733.04
2.5269e+09 639.24 513.82 700.4
2.738e+09 604.71 513.82 669.21
2.9668e+09 572.03 513.82 639.41
3.2147e+09 541.13 513.82 610.94
3.4833e+09 511.89 513.82 583.74
3.7743e+09 484.23 513.82 557.75
4.0897e+09 458.07 513.82 532.91
4.4314e+09 433.32 513.82 509.18
4.8017e+09 409.91 513.82 486.51
5.2029e+09 387.76 513.82 464.85
5.6377e+09 366.81 513.82 444.15
6.1087e+09 346.99 513.82 424.37
6.6192e+09 328.24 513.82 405.48
7.1722e+09 310.51 513.82 387.42
7.7715e+09 293.73 513.82 370.17
8.4209e+09 277.86 513.82 353.69
9.1245e+09 262.85 513.82 337.94
9.8869e+09 248.64 513.82 322.89
1.0713e+10 235.21 513.82 308.52
1.1608e+10 222.5 513.82 294.78
1.2578e+10 210.48 513.82 281.65
1.3629e+10 199.11 513.82 269.11
1.4768e+10 188.35 513.82 257.13


==> figures/data/pilot_fit_q3_honesty.dat <==
N fit pace q25
5.96e+08 8472.6 567.98 9083.9
6.458e+08 7490.3 567.98 8110.4
6.9976e+08 6622 567.98 7241.2
7.5823e+08 5854.3 567.98 6465.2
8.2159e+08 5175.6 567.98 5772.3
8.9024e+08 4575.6 567.98 5153.7
9.6462e+08 4045.1 567.98 4601.4
1.0452e+09 3576.2 567.98 4108.3
1.1326e+09 3161.6 567.98 3668
1.2272e+09 2795.1 567.98 3274.9
1.3297e+09 2471 567.98 2923.9
1.4408e+09 2184.6 567.98 2610.6
1.5612e+09 1931.3 567.98 2330.8
1.6917e+09 1707.4 567.98 2081
1.833e+09 1509.5 567.98 1858
1.9862e+09 1334.5 567.98 1658.9
2.1522e+09 1179.8 567.98 1481.1
2.332e+09 1043 567.98 1322.4
2.5269e+09 922.07 567.98 1180.6
2.738e+09 815.17 567.98 1054.1
2.9668e+09 720.67 567.98 941.14
3.2147e+09 637.12 567.98 840.28
3.4833e+09 563.26 567.98 750.22
3.7743e+09 497.96 567.98 669.82
4.0897e+09 440.23 567.98 598.04
4.4314e+09 389.19 567.98 533.95
4.8017e+09 344.07 567.98 476.72
5.2029e+09 304.19 567.98 425.63
5.6377e+09 268.92 567.98 380.02
6.1087e+09 237.74 567.98 339.29
6.6192e+09 210.18 567.98 302.93
7.1722e+09 185.82 567.98 270.47
7.7715e+09 164.27 567.98 241.48
8.4209e+09 145.23 567.98 215.6
9.1245e+09 128.39 567.98 192.49
9.8869e+09 113.51 567.98 171.87
1.0713e+10 100.35 567.98 153.45
1.1608e+10 88.715 567.98 137
1.2578e+10 78.43 567.98 122.32
1.3629e+10 69.338 567.98 109.21
1.4768e+10 61.299 567.98 97.506


==> figures/data/pilot_fit_sycophancy.dat <==
N fit pace
4.9e+08 622.06 472.55
5.5524e+08 613.95 472.55
6.2916e+08 605.94 472.55
7.1293e+08 598.04 472.55
8.0785e+08 590.24 472.55
9.1541e+08 582.55 472.55
1.0373e+09 574.95 472.55
1.1754e+09 567.45 472.55
1.3319e+09 560.06 472.55
1.5092e+09 552.75 472.55
1.7101e+09 545.55 472.55
1.9378e+09 538.43 472.55
2.1958e+09 531.41 472.55
2.4882e+09 524.48 472.55
2.8195e+09 517.64 472.55
3.1948e+09 510.89 472.55
3.6202e+09 504.23 472.55
4.1022e+09 497.66 472.55
4.6483e+09 491.17 472.55
5.2672e+09 484.76 472.55
5.9685e+09 478.44 472.55
6.7631e+09 472.2 472.55
7.6636e+09 466.05 472.55
8.6839e+09 459.97 472.55
9.8401e+09 453.97 472.55
1.115e+10 448.05 472.55
1.2635e+10 442.21 472.55
1.4317e+10 436.45 472.55
1.6223e+10 430.75 472.55
1.8383e+10 425.14 472.55
2.0831e+10 419.59 472.55
2.3604e+10 414.12 472.55
2.6746e+10 408.72 472.55
3.0308e+10 403.39 472.55
3.4343e+10 398.13 472.55
3.8915e+10 392.94 472.55
4.4096e+10 387.82 472.55
4.9967e+10 382.76 472.55
5.662e+10 377.77 472.55
6.4158e+10 372.85 472.55
7.27e+10 367.98 472.55


==> figures/data/pilot_seeds_dispositions_0.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.465 16 0 16 0.465 16 0 16 0.465 16 0
32 0.46929 32 0.008 32 0.44929 32 0.01 32 0.43429 32 0.014
64 0.46286 64 0.01 64 0.39286 64 0.006 64 0.41214 64 0.02
128 0.48429 128 0 128 0.48571 128 -0.004 128 0.42286 128 0
256 0.47857 256 -0.046 256 0.45143 256 -0.026 256 0.44929 256 -0.028
512 0.44857 512 -0.064 512 0.35429 512 -0.044 512 0.355 512 -0.038
1024 0.22786 1024 -0.064 1024 0.088571 1024 -0.014 1024 0.11643 1024 -0.024
2048 0.085714 2048 -0.058 2048 0.030714 2048 -0.034 2048 0.037857 2048 -0.006


==> figures/data/pilot_seeds_dispositions_1.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.44643 16 0 16 0.44643 16 0 16 0.44643 16 0
32 0.40929 32 0.002 32 0.41286 32 0.002 32 0.41214 32 0.008
64 0.39714 64 -0.002 64 0.37786 64 0.002 64 0.35143 64 -0.006
128 0.30857 128 0 128 0.35 128 0.006 128 0.33643 128 -0.008
256 0.25786 256 -0.006 256 0.23357 256 0.002 256 0.20786 256 -0.01
512 0.070714 512 0.004 512 0.086429 512 0.008 512 0.071429 512 0.008
1024 0.023571 1024 -0.01 1024 0.019286 1024 0.012 1024 0.054286 1024 0.016
2048 0.01 2048 0.004 2048 0.010714 2048 -0.002 2048 0.0085714 2048 -0.008


==> figures/data/pilot_seeds_dispositions_2.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.42929 16 0 16 0.42929 16 0 16 0.42929 16 0
32 0.38786 32 0 32 0.39143 32 0.002 32 0.37786 32 0
64 0.31929 64 0 64 0.33071 64 0 64 0.29643 64 -0.004
128 0.21429 128 0.01 128 0.19 128 0.004 128 0.175 128 0
256 0.083571 256 0.01 256 0.085 256 -0.006 256 0.10071 256 0.008
512 0.024286 512 0.004 512 0.04 512 -0.004 512 0.025 512 -0.002
1024 0.01 1024 0.006 1024 0.022143 1024 0.002 1024 0.014286 1024 0.002


==> figures/data/pilot_seeds_dispositions_3.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.475 16 0 16 0.475 16 0 16 0.475 16 0
32 0.455 32 0 32 0.46214 32 0.004 32 0.425 32 -0.002
64 0.44571 64 0.002 64 0.41571 64 0.002 64 0.33571 64 0
128 0.33929 128 0.006 128 0.26571 128 0.004 128 0.23286 128 0.008
256 0.21643 256 -0.002 256 0.072143 256 0.004 256 0.067143 256 0.006
512 0.015 512 0.006 512 0.010714 512 0.008 512 0.031429 512 0.01
1024 0.0071429 1024 -0.004 1024 0.010714 1024 -0.004 1024 0.0092857 1024 -0.008


==> figures/data/pilot_seeds_dispositions_4.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.46929 16 0 16 0.46929 16 0 16 0.46929 16 0
32 0.45286 32 -0.002 32 0.455 32 -0.002 32 0.44214 32 -0.004
64 0.37714 64 -0.004 64 0.40643 64 0 64 0.37286 64 -0.004
128 0.24929 128 0 128 0.35929 128 0.006 128 0.21357 128 0.006
256 0.145 256 -0.002 256 0.081429 256 0.008 256 0.068571 256 0.014
512 0.010714 512 0.002 512 0.010714 512 0.006 512 0.015 512 0.01
1024 0.0042857 1024 0.002 1024 0.0064286 1024 0.008 1024 0.0021429 1024 -0.002


==> figures/data/pilot_seeds_dispositions_5.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.37143 16 0 16 0.37143 16 0 16 0.37143 16 0
32 0.33286 32 0 32 0.32357 32 -0.002 32 0.31357 32 -0.006
64 0.25429 64 -0.004 64 0.26357 64 -0.008 64 0.23786 64 -0.006
128 0.11571 128 -0.004 128 0.10857 128 -0.012 128 0.13143 128 -0.004
256 0.030714 256 -0.004 256 0.032143 256 -0.01 256 0.048571 256 0
512 0.012857 512 -0.002 512 0.022857 512 -0.008 512 0.0078571 512 -0.008


==> figures/data/pilot_seeds_dispositions_6.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.43 16 0 nan nan nan nan nan nan nan nan
32 0.33929 32 0 nan nan nan nan nan nan nan nan
64 0.20071 64 -0.002 nan nan nan nan nan nan nan nan
128 0.11357 128 0 nan nan nan nan nan nan nan nan
256 0.010714 256 0.002 nan nan nan nan nan nan nan nan
512 0.026429 512 0.002 nan nan nan nan nan nan nan nan


==> figures/data/pilot_seeds_honesty_0.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.52883 16 0 16 0.52883 16 0 16 0.52883 16 0
32 0.45992 32 0.01 32 0.47961 32 0.012 32 0.45851 32 0.014
64 0.4135 64 0 64 0.44866 64 0.008 64 0.391 64 0.008
128 0.30661 128 -0.004 128 0.49367 128 0.002 128 0.49648 128 -0.016
256 0.21519 256 -0.004 256 0.44866 256 -0.026 256 0.46835 256 -0.04
512 0.20394 512 -0.008 512 0.28129 512 -0.024 512 0.25879 512 -0.068
1024 0.17862 1024 -0.008 1024 0.20113 1024 -0.032 1024 0.20253 1024 -0.062
2048 0.14627 2048 -0.036 2048 0.14346 2048 -0.038 2048 0.16174 2048 -0.046


==> figures/data/pilot_seeds_honesty_1.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.43038 16 0 16 0.43038 16 0 16 0.43038 16 0
32 0.40788 32 0 32 0.38397 32 0.004 32 0.37412 32 0.002
64 0.36568 64 -0.006 64 0.33615 64 0.004 64 0.29817 64 0.002
128 0.24051 128 -0.004 128 0.19269 128 0.004 128 0.19128 128 0.004
256 0.15471 256 0 256 0.1294 256 -0.006 256 0.16737 256 -0.002
512 0.11674 512 0.004 512 0.11111 512 -0.002 512 0.13924 512 -0.002
1024 0.11111 1024 -0.006 1024 0.092827 1024 0.002 1024 0.098453 1024 -0.006
2048 0.091421 2048 -0.012 2048 0.085795 2048 -0.028 2048 0.10127 2048 0.004


==> figures/data/pilot_seeds_honesty_2.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.38819 16 0 16 0.38819 16 0 16 0.38819 16 0
32 0.34318 32 0 32 0.31646 32 0.002 32 0.33052 32 -0.002
64 0.2827 64 -0.002 64 0.25457 64 0.002 64 0.28129 64 -0.002
128 0.17862 128 -0.006 128 0.15752 128 -0.006 128 0.20394 128 -0.002
256 0.12658 256 -0.01 256 0.1308 256 -0.006 256 0.14768 256 -0.006
512 0.094233 512 -0.006 512 0.13221 512 0.002 512 0.12236 512 -0.008
1024 0.088608 1024 -0.004 1024 0.10267 1024 0.012 1024 0.1097 1024 -0.01
nan nan nan nan 2048 0.084388 2048 0.012 2048 0.094233 2048 -0.006


==> figures/data/pilot_seeds_honesty_3.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.36709 16 0 16 0.36709 16 0 16 0.36709 16 0
32 0.33615 32 0 32 0.30942 32 0.004 32 0.30239 32 0.004
64 0.26723 64 0.006 64 0.22222 64 0.006 64 0.21238 64 0.01
128 0.1083 128 0.008 128 0.092827 128 0.008 128 0.1308 128 0.008
256 0.092827 256 0.002 256 0.073136 256 0 256 0.074543 256 0.006
512 0.056259 512 -0.008 nan nan nan nan 512 0.07173 512 0.01


==> figures/data/pilot_seeds_honesty_4.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.19972 16 0 16 0.19972 16 0 16 0.19972 16 0
32 0.18847 32 0 32 0.18425 32 -0.002 32 0.18003 32 0
64 0.173 64 0 64 0.15752 64 0.004 64 0.15331 64 0
128 0.098453 128 0 128 0.084388 128 0.01 128 0.094233 128 0.006
256 0.064698 256 0.006 256 0.067511 256 -0.004 256 0.10408 256 0.008
nan nan nan nan nan nan nan nan 512 0.042194 512 0.014
nan nan nan nan nan nan nan nan 1024 0.030942 1024 0.01


==> figures/data/pilot_seeds_honesty_5.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.16737 16 0 16 0.16737 16 0 16 0.16737 16 0
32 0.1519 32 -0.002 32 0.13924 32 0 32 0.14065 32 -0.004
64 0.13502 64 -0.002 64 0.10549 64 -0.004 64 0.11111 64 -0.008
128 0.10267 128 -0.004 128 0.04782 128 -0.004 128 0.064698 128 -0.004
256 0.043601 256 0.002 256 0.043601 256 -0.002 256 0.057665 256 -0.008
512 0.042194 512 0 nan nan nan nan nan nan nan nan


==> figures/data/pilot_seeds_honesty_6.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.12377 16 0 nan nan nan nan nan nan nan nan
32 0.10689 32 0 nan nan nan nan nan nan nan nan
64 0.084388 64 -0.002 nan nan nan nan nan nan nan nan
128 0.040788 128 0.002 nan nan nan nan nan nan nan nan


==> figures/data/pilot_seeds_sycophancy_0.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.6125 16 0 16 0.6125 16 0 16 0.6125 16 0
32 0.5595 32 0.004 32 0.608 32 0 32 0.552 32 -0.004
64 0.5015 64 0.016 64 0.568 64 0.004 64 0.542 64 0.002
128 0.521 128 0.002 128 0.533 128 0 128 0.521 128 -0.002
256 0.599 256 -0.012 256 0.569 256 0.008 256 0.576 256 0
512 0.5105 512 0 512 0.525 512 0.002 512 0.553 512 -0.006
1024 0.53 1024 -0.01 1024 0.515 1024 0 1024 0.506 1024 -0.026
nan nan nan nan nan nan nan nan 2048 0.5125 2048 -0.006
nan nan nan nan nan nan nan nan 4096 0.5065 4096 0.01


==> figures/data/pilot_seeds_sycophancy_1.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.7885 16 0 16 0.7885 16 0 16 0.7885 16 0
32 0.553 32 0.01 32 0.7335 32 0.008 32 0.5795 32 0.01
64 0.5265 64 0.016 64 0.5175 64 0.008 64 0.55 64 0.01
128 0.5195 128 0.016 128 0.51 128 0.012 128 0.567 128 0.01
256 0.5525 256 0.012 256 0.5315 256 0.018 256 0.5235 256 0.022
512 0.591 512 0.026 512 0.5685 512 0.012 512 0.558 512 0.018
1024 0.513 1024 0.016 1024 0.5285 1024 -0.004 1024 0.536 1024 0.016
2048 0.4935 2048 0.026 2048 0.509 2048 0.004 2048 0.5385 2048 0.01


==> figures/data/pilot_seeds_sycophancy_2.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.8465 16 0 16 0.8465 16 0 16 0.8465 16 0
32 0.8175 32 0 32 0.838 32 0.004 32 0.821 32 0.002
64 0.806 64 0.004 64 0.8085 64 0.004 64 0.7375 64 0.002
128 0.761 128 0.004 128 0.6615 128 0.004 128 0.697 128 0.002
256 0.6405 256 0.004 256 0.664 256 0 256 0.662 256 0.006
512 0.5775 512 0.006 512 0.534 512 0.004 512 0.5695 512 0.004
1024 0.5165 1024 0.012 1024 0.543 1024 0 1024 0.511 1024 -0.004
2048 0.526 2048 0.01 nan nan nan nan 2048 0.519 2048 0.002


==> figures/data/pilot_seeds_sycophancy_3.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.904 16 0 16 0.904 16 0 16 0.904 16 0
32 0.869 32 -0.006 32 0.912 32 0.004 32 0.8945 32 0
64 0.6465 64 -0.006 64 0.8565 64 0.002 64 0.816 64 0
128 0.6625 128 0.006 128 0.6985 128 0.006 128 0.721 128 0.002
256 0.654 256 0.002 256 0.673 256 0 256 0.6545 256 0
512 0.5555 512 -0.006 512 0.529 512 -0.012 512 0.5245 512 -0.014
1024 0.574 1024 -0.01 1024 0.5345 1024 -0.002 1024 0.51 1024 -0.006
2048 0.51 2048 -0.01 nan nan nan nan nan nan nan nan
4096 0.54 4096 -0.006 nan nan nan nan nan nan nan nan


==> figures/data/pilot_seeds_sycophancy_4.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.9105 16 0 16 0.9105 16 0 16 0.9105 16 0
32 0.882 32 -0.002 32 0.8755 32 -0.006 32 0.888 32 0
64 0.789 64 -0.006 64 0.826 64 -0.004 64 0.811 64 0.002
128 0.6065 128 -0.002 128 0.642 128 -0.002 128 0.702 128 0
256 0.524 256 0 256 0.5485 256 0.008 256 0.582 256 0.002
512 0.501 512 0.008 512 0.523 512 0.006 512 0.4665 512 0.012
nan nan nan nan nan nan nan nan 1024 0.5145 1024 0.02


==> figures/data/pilot_seeds_sycophancy_5.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.915 16 0 16 0.915 16 0 16 0.915 16 0
32 0.888 32 -0.002 32 0.8975 32 -0.002 32 0.891 32 -0.002
64 0.783 64 0 64 0.864 64 -0.002 64 0.801 64 -0.002
128 0.6285 128 -0.006 128 0.651 128 -0.002 128 0.644 128 0.002
256 0.546 256 -0.002 256 0.5425 256 0.002 256 0.558 256 0.002
512 0.5205 512 0.002 512 0.4725 512 -0.004 512 0.4755 512 0.002
nan nan nan nan nan nan nan nan 1024 0.4855 1024 0.006


==> figures/data/pilot_seeds_sycophancy_6.dat <==
xs0 ys0 xm0 ym0 xs1 ys1 xm1 ym1 xs2 ys2 xm2 ym2
16 0.9635 16 0 16 0.9635 16 0 16 0.9635 16 0
32 0.943 32 0 32 0.9075 32 0 32 0.928 32 0
64 0.7575 64 0 64 0.7925 64 0.002 64 0.8095 64 0
128 0.5935 128 -0.002 128 0.548 128 0 128 0.616 128 -0.002
256 0.5415 256 -0.004 256 0.5295 256 0 256 0.5305 256 0.004
512 0.569 512 -0.008 512 0.4625 512 -0.002 512 0.5325 512 0.002
1024 0.505 1024 -0.004 nan nan nan nan nan nan nan nan
2048 0.551 2048 -0.022 nan nan nan nan nan nan nan nan
4096 0.52 4096 -0.004 nan nan nan nan nan nan nan nan


==> figures/data/pilot_seg_backdoor_blind.dat <==
N v
2.781e+09 512
2.781e+09 1024
nan nan


==> figures/data/pilot_seg_backdoor_targeted.dat <==
N v
4.41e+08 64
4.41e+08 128
nan nan
1.386e+09 64
1.386e+09 128
nan nan
1.323e+10 64
1.323e+10 128
nan nan
2.781e+09 128
2.781e+09 256
nan nan
6.849e+09 64
6.849e+09 128
nan nan


==> figures/data/pilot_seg_dispositions.dat <==
N v
5.39e+08 1024
5.39e+08 2048
nan nan
1.386e+09 512
1.386e+09 1024
nan nan
1.54e+09 512
1.54e+09 1024
nan nan
1.694e+09 1024
1.694e+09 2048
nan nan
1.323e+10 256
1.323e+10 512
nan nan
1.47e+10 256
1.47e+10 512
nan nan
1.617e+10 256
1.617e+10 512
nan nan
2.925e+10 128
2.925e+10 256
nan nan
3.25e+10 128
3.25e+10 256
nan nan
3.575e+10 128
3.575e+10 256
nan nan
2.781e+09 256
2.781e+09 512
nan nan
3.09e+09 256
3.09e+09 512
nan nan
3.399e+09 256
3.399e+09 512
nan nan
6.543e+10 128
6.543e+10 256
nan nan
6.849e+09 256
6.849e+09 512
nan nan
7.61e+09 256
7.61e+09 512
nan nan
8.371e+09 256
8.371e+09 512
nan nan


==> figures/data/pilot_seg_honesty.dat <==
N v
1.386e+09 1024
1.386e+09 2048
nan nan
1.323e+10 64
1.323e+10 128
nan nan
1.47e+10 64
1.47e+10 128
nan nan
1.617e+10 256
1.617e+10 512
nan nan
2.925e+10 128
2.925e+10 256
nan nan
3.25e+10 64
3.25e+10 128
nan nan
3.575e+10 64
3.575e+10 128
nan nan
2.781e+09 256
2.781e+09 512
nan nan
3.09e+09 1024
3.09e+09 2048
nan nan
3.399e+09 1024
3.399e+09 2048
nan nan
6.543e+10 32
6.543e+10 64
nan nan
6.849e+09 128
6.849e+09 256
nan nan
7.61e+09 64
7.61e+09 128
nan nan
8.371e+09 128
8.371e+09 256
nan nan


==> figures/data/pilot_seg_q3_dispositions.dat <==
N v
1.5489e+09 256
1.5489e+09 512
nan nan
1.721e+09 256
1.721e+09 512
nan nan
1.8931e+09 512
1.8931e+09 1024
nan nan
1.3291e+10 256
1.3291e+10 512
nan nan
1.4768e+10 128
1.4768e+10 256
nan nan
1.6245e+10 256
1.6245e+10 512
nan nan
3.6198e+09 256
3.6198e+09 512
nan nan
4.022e+09 128
4.022e+09 256
nan nan
4.4242e+09 128
4.4242e+09 256
nan nan
7.3719e+09 256
7.3719e+09 512
nan nan
8.191e+09 256
8.191e+09 512
nan nan
9.0101e+09 256
9.0101e+09 512
nan nan


==> figures/data/pilot_seg_q3_honesty.dat <==
N v
1.5489e+09 1024
1.5489e+09 2048
nan nan
1.3291e+10 64
1.3291e+10 128
nan nan
1.4768e+10 64
1.4768e+10 128
nan nan
1.6245e+10 64
1.6245e+10 128
nan nan
3.6198e+09 128
3.6198e+09 256
nan nan
4.022e+09 256
4.022e+09 512
nan nan
4.4242e+09 256
4.4242e+09 512
nan nan
7.3719e+09 128
7.3719e+09 256
nan nan
8.191e+09 64
8.191e+09 128
nan nan
9.0101e+09 64
9.0101e+09 128
nan nan


==> figures/data/pilot_seg_sycophancy.dat <==
N v
4.41e+08 256
4.41e+08 512
nan nan
4.9e+08 256
4.9e+08 512
nan nan
5.39e+08 1024
5.39e+08 2048
nan nan
1.386e+09 512
1.386e+09 1024
nan nan
1.54e+09 512
1.54e+09 1024
nan nan
1.694e+09 512
1.694e+09 1024
nan nan
1.323e+10 128
1.323e+10 256
nan nan
1.47e+10 128
1.47e+10 256
nan nan
1.617e+10 256
1.617e+10 512
nan nan
2.925e+10 128
2.925e+10 256
nan nan
3.25e+10 128
3.25e+10 256
nan nan
3.575e+10 256
3.575e+10 512
nan nan
2.781e+09 512
2.781e+09 1024
nan nan
3.09e+09 256
3.09e+09 512
nan nan
3.399e+09 512
3.399e+09 1024
nan nan
6.543e+10 2048
6.543e+10 4096
nan nan
6.849e+09 1024
6.849e+09 2048
nan nan
7.61e+09 256
7.61e+09 512
nan nan
8.371e+09 256
8.371e+09 512
nan nan


==> figures/data/pilot_seg_sycophancy_d3.dat <==
N v
7.27e+10 128
7.27e+10 256
nan nan
7.997e+10 128
7.997e+10 256
nan nan


==> figures/data/pilot_sensitivity.dat <==
risk j alpha lo hi name
0 0 0.76447 0.33306 1.1509 S1_target_0.525
0 1 0.91053 0.78455 1.0374 S1_target_0.6
0 2 0.8534 0.61054 1.0955 S2_non-embedding_N
0 3 0.72379 0.54679 0.89976 S3_no_confirmation
0 4 0.93305 0.68762 1.1776 S4_no_MMLU_guard
0 5 0.90645 0.64959 1.1628 S4_MMLU_guard_-0.01
0 6 0.57669 0.093756 0.98057 S4_thresholded_in-format_competence_guard
0 9 1.105 0.37545 1.8351 S6_seed_0
0 10 0.75282 0.42937 1.0745 S6_seed_1
0 11 0.6652 0.48199 0.7902 S6_seed_2
1 0 -0.24308 -1.29 0.10238 S1_target_0.05
1 1 -0.48839 -1.3706 -0.03391 S1_target_0.2
1 2 -0.040553 -0.37307 0.21387 S2_non-embedding_N
1 3 0.091752 -0.15561 0.29737 S3_no_confirmation
1 4 0.044143 -0.25607 0.28511 S4_no_MMLU_guard
1 5 -0.11946 -0.52851 0.17625 S4_MMLU_guard_-0.01
1 8 0.18496 -0.31254 0.54994 S6_seed_0
1 9 -0.38293 -1.5 0.4834 S6_seed_1
1 10 -0.15404 -1.3988 0.49502 S6_seed_2
2 0 0.60517 0.40488 0.78264 S1_target_0.025
2 1 0.5278 0.32082 0.7251 S1_target_0.1
2 2 0.45267 0.33367 0.57068 S2_non-embedding_N
2 3 0.4781 0.35898 0.59777 S3_no_confirmation
2 4 0.51385 0.40607 0.62745 S4_no_MMLU_guard
2 5 0.4781 0.35898 0.59777 S4_MMLU_guard_-0.01
2 8 0.4988 0.1741 0.77685 S6_seed_0
2 9 0.41645 -0.045189 0.77478 S6_seed_1
2 10 0.49295 0.17594 0.8179 S6_seed_2
3 0 1.0087 0.62061 1.3947 S1_target_0.05
3 1 1.0762 0.47776 1.6698 S1_target_0.2
3 2 0.96657 0.7021 1.2279 S2_non-embedding_N
3 3 1.0087 0.62061 1.3947 S3_no_confirmation
3 4 1.0087 0.62061 1.3947 S4_no_MMLU_guard
3 5 1.0087 0.62061 1.3947 S4_MMLU_guard_-0.01
3 6 1.0087 0.62061 1.3947 S6_seed_0
4 0 1.0082 -1.5 3 S1_target_0.05
4 1 0.98519 -1.5 3 S1_target_0.2
4 2 0.852 -1.5 3 S2_non-embedding_N
4 3 0.98519 -1.5 3 S3_no_confirmation
4 4 0.98519 -1.5 3 S4_no_MMLU_guard
4 5 0.98519 -1.5 3 S4_MMLU_guard_-0.01
4 6 0.98519 -1.5 3 S6_seed_0


==> figures/data/pilot_subcats.dat <==
N discorrigibleneutralHHH dispowerseekinginclination dissurvivalinstinct diswealthseekinginclination sycnlpsurvey sycphilpapers2020 sycpoliticaltypologyquiz
4.9e+08 0.048571 0.83143 0.36571 0.61429 0.64414 0.70534 0.5123
1.54e+09 0.12 0.72286 0.48 0.46286 0.92828 0.90792 0.56148
3.09e+09 0.08 0.69714 0.48 0.46 0.96828 0.95028 0.64891
7.61e+09 0.04 0.70571 0.66857 0.48571 0.98345 0.94843 0.79235
1.47e+10 0.08 0.72571 0.59429 0.47714 0.94759 0.95948 0.83743
3.25e+10 0.042857 0.63714 0.36857 0.43714 0.95586 0.96317 0.8388
7.27e+10 0.045714 0.70286 0.52286 0.44857 0.95724 0.99263 0.94809


==> figures/data/pilot_transfer.dat <==
x y delta n
0 0 -32.993 7
1 0 -1.748 7
2 0 0.5 7
0 1 -7.2 7
1 1 -23.93 7
2 1 -16.173 7
0 2 -15.693 7
1 2 -14.165 7
2 2 -41.857 7


==> figures/data/pilot_windows.dat <==
N syc syclo sychi hon honlo honhi dis dislo dishi
4.9e+08 0.8945 0.6394 1.149 -0.04685 -0.3908 0.2188 0.4781 0.359 0.5978
1.54e+09 0.8648 0.497 1.231 -0.02022 -0.385 0.3091 0.593 0.4577 0.7397
3.09e+09 0.966 0.3948 1.536 0.181 -0.2664 0.6285 0.7066 0.5873 0.9332
7.61e+09 1.218 0.1704 2.266 0.629 0.06825 1.187 0.5866 0.3899 0.9394


==> figures/data/pilot_windows_d3.dat <==
N syc syclo sychi
4.9e+08 0.8339 0.6167 1.05
1.54e+09 0.7837 0.4855 1.08
3.09e+09 0.8303 0.3877 1.271
7.61e+09 0.9303 0.1832 1.676


==> figures/data/runaway_balance.dat <==
step log10N N doublings cumDoublings headroom burden caught hidden cumCaught cumHidden Aobs Atrue Aaud10 Aaud08 Aaud05 log10Area earths fromPending
0 3.502973059 3184 0 0 0.1922110553 2572 0 0 1211 256 1 0.8254942059 0.8254942059 0.8553468004 0.9044062733 2.395763089 4.87745098e-13 0
1 3.804003055 6368 1 1 0.4016959799 3810 619 156 1830 412 1 0.816235504 0.816235504 0.8473791443 0.8988212181 2.696793085 9.754901961e-13 0
2 4.10503305 12736 1 2 0.5095791457 6246 1218 385 3048 797 1 0.7927178153 0.7927178153 0.8270023877 0.8843754534 2.997823081 1.950980392e-12 0
3 4.406063046 25472 1 3 0.5628925879 11134 2444 948 5492 1745 1 0.7588779881 0.7588779881 0.7973286876 0.862911462 3.298853076 3.901960784e-12 0
4 4.707093042 50944 1 4 0.586133794 21084 4975 2335 10467 4080 1 0.7195298 0.7195298 0.7622897094 0.8368913408 3.599883072 7.803921569e-12 0
5 5.008123037 101888 1 5 0.5917870603 41592 10254 5749 20721 9829 1 0.6782651391 0.6782651391 0.7249109648 0.8082931872 3.900913068 1.560784314e-11 0
6 5.309153033 203776 1 6 0.5862908291 84304 21356 14156 42077 23985 1 0.636931973 0.636931973 0.6868032319 0.7782021287 4.201943063 3.121568627e-11 0
7 5.610183029 407552 1 7 0.5730704303 173996 44846 34855 86923 58840 1 0.5963310305 0.5963310305 0.6487033098 0.7471270296 4.502973059 6.243137255e-11 0
8 5.911213024 815104 1 8 0.5538851484 363630 94817 85824 181740 144664 1 0.5567946471 0.5567946471 0.6109499004 0.7153090463 4.804003055 1.248627451e-10 0
9 6.21224302 1630208 1 9 0.5296183064 766820 201595 211323 383335 355987 1 0.5184953241 0.5184953241 0.573747771 0.6829067115 5.10503305 2.497254902e-10 0


==> figures/data/runaway_debt.dat <==
step log10N N doublings cumDoublings headroom burden caught hidden cumCaught cumHidden Aobs Atrue Aaud10 Aaud08 Aaud05 log10Area earths fromPending
0 3.502973059 3184 0 0 0.003140703518 3174 0 0 1512 626 1 0.7072029935 0.7072029935 0.7511923688 0.8284931507 2.395763089 4.87745098e-13 0
1 4.10503305 12736 2 2 0.5522927136 5702 1264 0 2776 626 1 0.8159905938 0.8159905938 0.8471679688 0.8986727096 2.997823081 1.950980392e-12 1
2 4.707093042 50944 2 4 0.3356234296 33846 14072 5461 16848 6087 1 0.7345977763 0.7345977763 0.7757763289 0.8469949476 3.599883072 7.803921569e-12 0
3 5.610183029 407552 3 7 0.3373311872 270072 118113 66217 134961 72304 1 0.651151907 0.651151907 0.699989938 0.7887244102 4.502973059 6.243137255e-11 0
4 7.115333007 13041664 5 12 0.5055851769 6447992 3088960 2795975 3223921 2868279 1 0.5291883064 0.5291883064 0.584197731 0.6921166009 6.008123037 1.997803922e-09 0
5 9.523572972 3338665984 8 20 0.5246526895 1587025896 790288952 1431539081 793512873 1434407360 1 0.3561675419 0.3561675419 0.4088083602 0.5252559598 8.416363003 5.114378039e-07 0
6 13.43696292 27350351740928 13 33 0.5316241779 12810243481176 6404328227640 30948182297073 6405121740513 30949616704433 1 0.1714674498 0.1714674498 0.2055241374 0.2927395889 12.32975295 0.00418969849 0
7 19.75859282 5.735784485e+19 21 54 0.417372301 3.341826917e+19 1.670912818e+19 3.425603115e+20 1.670913458e+19 3.425603425e+20 1 0.04650863948 0.04650863948 0.05746761421 0.08888343148 18.65138286 8786.434567 0


==> figures/data/runaway_helps.dat <==
step log10N N doublings cumDoublings headroom burden caught hidden cumCaught cumHidden Aobs Atrue Aaud10 Aaud08 Aaud05 log10Area earths fromPending
0 3.502973059 3184 0 0 0.4641959799 1706 0 0 778 156 1 0.8329764454 0.8329764454 0.8617634027 0.9088785047 2.395763089 4.87745098e-13 0
1 3.502973059 3184 0 0 0.2581658291 2362 328 83 1106 239 1 0.8223048327 0.8223048327 0.8526056121 0.9024887801 2.395763089 4.87745098e-13 0
2 3.804003055 6368 1 1 0.5260678392 3018 328 83 1434 322 1 0.8166287016 0.8166287016 0.8477181367 0.8990595611 2.696793085 9.754901961e-13 0
3 3.804003055 6368 0 1 0.3611809045 4068 525 166 1959 488 1 0.8005721291 0.8005721291 0.833829914 0.8892419428 2.696793085 9.754901961e-13 0
4 4.10503305 12736 1 2 0.5981469849 5118 525 166 2484 654 1 0.7915869981 0.7915869981 0.8260175579 0.8836712914 2.997823081 1.950980392e-12 0
5 4.10503305 12736 0 2 0.4640389447 6826 854 332 3338 986 1 0.7719703978 0.7719703978 0.8088591645 0.8713129731 2.997823081 1.950980392e-12 0
6 4.10503305 12736 0 2 0.3299309045 8534 854 332 4192 1318 1 0.7607985481 0.7607985481 0.7990240927 0.8641517213 2.997823081 1.950980392e-12 0
7 4.406063046 25472 1 3 0.5979114322 10242 854 332 5046 1650 1 0.7535842294 0.7535842294 0.7926484449 0.8594787941 3.298853076 3.901960784e-12 0
8 4.406063046 25472 0 3 0.4869660804 13068 1413 663 6459 2313 1 0.7363201094 0.7363201094 0.7773124413 0.8481386646 3.298853076 3.901960784e-12 0
9 4.406063046 25472 0 3 0.3760207286 15894 1413 663 7872 2976 1 0.7256637168 0.7256637168 0.7677902622 0.841025641 3.298853076 3.901960784e-12 0


==> figures/data/tight_controller.dat <==
cycle log10NHelps qHelps hHelps log10NBalance qBalance hBalance log10NDebt qDebt hDebt
0 2.584331224 1.25 0.53125 2.584331224 1.25 0.53125 2.584331224 1.25 0.53125
1 2.681241237 1.566768121 0.25 2.681241237 1.606008085 0.25 2.681241237 1.677537637 0.25
2 2.876245964 1.46937955 0.25 2.886988965 1.572727687 0.25 2.90591351 1.825557509 0.25
3 3.043379955 1.402790532 0.25 3.083642497 1.548740968 0.25 3.167309029 2.057652273 0.25
4 3.190372781 1.354313788 0.25 3.273621284 1.531780663 0.25 3.480681013 2.457399986 0.25
5 3.322092081 1.317376716 0.25 3.458817867 1.520333464 0.25 3.871156864 3.243184216 0.25
6 3.441802064 1.288242287 0.25 3.640756721 1.513365016 0.25 4.382128482 5.118435277 0.25
7 3.551799615 1.264631425 0.25 3.820700412 1.510158254 0.25 5.091265698 11.1471996 0.25
8 3.653763585 1.245076015 0.25 3.999722872 1.510214813 0.25 6.138431476 42.46626723 0.25
9 3.748959452 1.228587866 0.25 4.178761598 1.513193192 0.25 7.766475564 407.5528686 0.25
10 3.838365673 1.21447741 0.25 4.358655977 1.518869282 0.25 10.37665952 17774.69756 0.25
11 3.922755114 1.202248746 0.25 4.540176376 1.527111057 0.25 14.62646174 9552360.738 0.25
12 4.002749447 1.191536024 0.25 4.724046997 1.537862667 0.25 21.60657245 3.221339428e+11 0.25
13 4.078856624 1.182063355 0.25 4.910964551 1.55113511 0.25 33.11460894 9.713263542e+18 0.25
14 4.151497378 1.173618687 0.25 5.10161418 1.567001819 0.25 nan nan nan
15 4.221024394 1.166036295 0.25 5.29668368 1.585598266 0.25 nan nan nan
16 4.287736463 1.159184735 0.25 5.496876842 1.607125171 0.25 nan nan nan
17 4.351889116 1.152958377 0.25 5.702926546 1.631855339 0.25 nan nan nan
18 4.413702745 1.147271333 0.25 5.915608202 1.660144479 0.25 nan nan nan
19 4.473368887 1.142053024 0.25 6.135754088 1.692446776 0.25 nan nan nan
20 4.531055155 1.137244891 0.25 6.364269107 1.729336428 0.25 nan nan nan
21 4.586909149 1.132797926 0.25 6.602148597 1.771537001 0.25 nan nan nan
22 4.641061594 1.128670785 0.25 6.850498825 1.819961303 0.25 nan nan nan
23 4.693628878 1.124828335 0.25 7.110560979 1.875765756 0.25 nan nan nan
24 4.744715126 1.121240517 0.25 7.383739582 1.940425095 0.25 nan nan nan
25 4.794413909 1.117881458 0.25 7.671636464 2.015836084 0.25 nan nan nan
26 4.842809662 1.114728754 0.25 7.976091679 2.104463356 0.25 nan nan nan
27 4.889978866 1.111762906 0.25 8.299233047 2.209547421 0.25 nan nan nan
28 4.935991045 1.108966859 0.25 8.643536374 2.33540613 0.25 nan nan nan
29 4.980909613 1.106325621 0.25 9.01189879 2.487879248 0.25 nan nan nan
30 5.024792583 1.103825963 0.25 9.407728087 2.674996713 0.25 nan nan nan
31 5.067693188 1.101456161 0.25 9.83505134 2.908004181 0.25 nan nan nan
32 5.109660404 1.099205784 0.25 10.29864637 3.202972876 0.25 nan nan nan
33 5.150739409 1.097065521 0.25 10.80419963 3.583389794 0.25 nan nan nan
34 5.190971975 1.09502703 0.25 11.35849368 4.084439043 0.25 nan nan nan
35 5.230396815 1.093082815 0.25 11.9696261 4.76029048 0.25 nan nan nan
36 5.269049881 1.091226121 0.25 12.64725955 5.696916633 0.25 nan nan nan
37 5.306964635 1.089450839 0.25 13.40289942 7.035449911 0.25 nan nan nan
38 5.344172272 1.087751434 0.25 14.25019129 9.016459946 0.25 nan nan nan
39 5.380701937 1.086122875 0.25 15.20522735 12.0676381 0.25 nan nan nan
40 5.416580897 1.08456058 0.25 16.28684963 16.9860913 0.25 nan nan nan

